Bayesian inference of T Tauri star properties using multi-wavelength survey photometry

There are many pertinent open issues in the area of star and planet formation. Large statistical samples of young stars across star-forming regions are needed to trigger a breakthrough in our understanding, but most optical studies are based on a wide variety of spectrographs and analysis methods, which introduces large biases. Here we show how graphical Bayesian networks can be employed to construct a hierarchical probabilistic model which allows pre-main sequence ages, masses, accretion rates, and extinctions to be estimated using two widely available photometric survey databases (IPHAS r/i/Halpha and 2MASS J-band magnitudes.) Because our approach does not rely on spectroscopy, it can easily be applied to homogeneously study the large number of clusters for which Gaia will yield membership lists. We explain how the analysis is carried out using the Markov Chain Monte Carlo (MCMC) method and provide Python source code. We then demonstrate its use on 587 known low-mass members of the star-forming region NGC 2264 (Cone Nebula), arriving at a median age of 3.0 Myr, an accretion fraction of 20+/-2% and a median accretion rate of 10^-8.4 Msol/yr. The Bayesian analysis formulated in this work delivers results which are in agreement with spectroscopic studies already in the literature, but achieves this with great efficiency by depending only on photometry. It is a significant step forward from previous photometric studies, because the probabilistic approach ensures that nuisance parameters, such as extinction and distance, are fully included in the analysis with a clear picture on any degeneracies.

==> tables/table_parameters.csv <==
sung_id,loga0,e_loga0,logmass,e_logmass,logage,e_logage,logew,e_logew,loglha,e_loglha,logmacc,e_logmacc,comments
C11059,-0.41,0.44,-0.61,0.08,6.91,0.09,1.45,0.54,-4.5,0.6,,,
C11997,-0.39,0.40,-0.49,0.07,6.50,0.10,1.79,0.16,-3.6,0.2,-9.1,0.8,CTTS
C12135,-0.33,0.38,-0.51,0.07,6.77,0.09,-0.20,0.85,-5.8,0.9,,,
C12598,0.27,0.39,-0.18,0.17,6.56,0.31,1.59,0.86,-3.1,1.0,-8.5,1.4,CTTS
C13507,0.19,0.73,-0.34,0.28,6.83,0.44,1.41,2.86,-3.8,3.0,-8.8,3.3,CTTS
C14005,-0.42,0.42,-0.41,0.07,6.28,0.07,0.49,1.13,-4.5,1.2,,,
C15152,-0.33,0.40,-0.36,0.09,6.12,0.08,-0.61,1.18,-5.3,1.2,,,
C15247,-0.48,0.41,-0.29,0.10,6.59,0.19,1.00,0.98,-3.9,1.0,,,
C15285,0.21,0.27,-0.32,0.14,7.04,0.24,-0.86,0.92,-6.2,0.9,,,
C15519,-0.36,0.45,-0.32,0.12,6.27,0.13,-0.44,1.44,-5.2,1.5,,,
C16567,0.30,0.32,-0.25,0.16,6.96,0.33,-0.90,1.02,-6.0,1.1,,,
C16928,0.38,0.32,-0.33,0.17,7.03,0.27,-0.76,0.91,-6.1,1.0,,,
C17553,-0.31,0.41,-0.44,0.10,6.53,0.16,-0.39,0.99,-5.6,1.0,,,
C17614,-0.27,0.40,-0.38,0.10,6.68,0.15,2.00,0.11,-3.2,0.2,-8.7,0.7,CTTS
C18487,-0.32,0.47,-0.47,0.10,6.53,0.10,1.76,0.21,-3.6,0.3,-9.1,0.8,CTTS
C18627,-0.13,0.46,-0.32,0.15,6.05,0.13,1.96,0.47,-2.6,0.5,-7.4,1.0,CTTS
C18688,-0.43,0.38,-0.48,0.06,6.77,0.08,0.02,0.93,-5.5,0.9,,,
C19191,-0.58,0.36,-0.28,0.08,6.97,0.20,0.22,1.11,-5.0,1.1,,,
C19299,-0.01,0.28,-0.27,0.11,7.08,0.26,-0.81,0.89,-6.0,0.9,,,
C19556,-0.47,0.42,-0.80,0.13,6.52,0.14,1.94,0.21,-4.2,0.3,-9.8,0.8,CTTS
C19649,-0.42,0.46,-0.42,0.11,6.44,0.20,0.70,1.06,-4.4,1.1,,,
C19751,-0.41,0.38,-0.56,0.06,6.85,0.09,2.69,0.09,-3.1,0.1,-8.4,0.7,CTTS
C19877,-0.42,0.36,-0.24,0.11,6.31,0.18,-0.77,1.10,-5.4,1.1,,,
C20156,-0.25,0.43,-0.41,0.10,6.90,0.14,2.24,0.10,-3.2,0.2,-8.7,0.7,CTTS
C20254,-0.41,0.39,-0.46,0.06,6.38,0.07,-0.12,1.02,-5.3,1.0,,,
C20428,-0.34,0.40,-0.53,0.08,6.54,0.07,-0.24,0.89,-5.8,0.9,,,
C20504,0.41,0.51,-0.31,0.29,6.29,0.52,1.60,0.86,-3.0,1.2,-8.1,1.7,CTTS
C20506,-0.37,0.39,-0.42,0.07,6.60,0.09,1.84,0.14,-3.4,0.2,-9.0,0.7,CTTS
C20522,0.41,0.26,-0.21,0.18,6.52,0.38,-1.53,1.06,-6.2,1.1,,,
C20623,-0.41,0.46,-0.62,0.13,6.52,0.14,0.30,0.95,-5.4,1.0,,,
C20696,-0.39,0.41,-0.58,0.08,6.70,0.09,2.15,0.11,-3.6,0.2,-9.2,0.7,CTTS
C20824,-0.42,0.41,-0.53,0.07,6.67,0.08,0.79,0.91,-4.8,0.9,,,
C20830,-0.40,0.42,-0.72,0.13,6.99,0.14,2.08,0.13,-4.2,0.3,-10.1,0.8,CTTS
C20939,-0.49,0.38,-0.19,0.06,7.46,0.28,-0.66,0.96,-5.8,0.9,,,
C21090,-0.38,0.48,-0.42,0.14,5.49,0.27,0.93,1.12,-3.5,1.2,,,
C21202,-0.48,0.45,-0.60,0.13,6.05,0.18,0.03,1.06,-5.3,1.0,,,
C21501,-0.21,0.49,-0.32,0.13,6.31,0.18,1.36,0.93,-3.4,1.0,-8.9,1.6,CTTS
C21607,-0.35,0.47,-0.57,0.12,6.76,0.12,1.82,0.18,-3.9,0.3,-9.7,0.8,CTTS
C21959,-0.40,0.35,-0.29,0.09,6.53,0.16,-0.68,1.08,-5.6,1.1,,,
C22078,-0.31,0.38,-0.62,0.09,6.86,0.10,-0.17,0.70,-6.1,0.7,,,
C22226,-0.45,0.41,-0.51,0.09,6.36,0.12,0.00,1.07,-5.3,1.1,,,
C22323,-0.45,0.43,-0.66,0.09,6.52,0.06,0.24,0.94,-5.6,0.9,,,
C22348,-0.17,0.52,-0.41,0.13,6.05,0.10,1.72,0.60,-3.0,0.7,-8.0,1.2,CTTS
C22501,-0.09,0.72,-0.18,0.20,6.41,0.33,-0.49,2.63,-5.0,2.9,,,
C22751,-0.18,0.43,-0.34,0.15,6.32,0.27,-0.80,1.21,-5.6,1.3,,,
C22982,-0.59,0.35,-0.08,0.10,6.64,0.30,-0.40,1.00,-4.9,1.0,,,
C23000,-0.43,0.39,-0.67,0.08,6.40,0.06,-0.15,0.78,-5.9,0.8,,,
C23061,-0.03,0.49,-0.34,0.15,6.41,0.17,2.19,0.38,-2.7,0.5,-7.8,0.9,CTTS
C23131,0.16,0.38,-0.15,0.17,6.72,0.39,2.17,0.10,-2.5,0.3,-7.7,0.8,CTTS
C23215,-0.35,0.40,-0.43,0.08,6.48,0.09,-0.20,1.03,-5.4,1.0,,,
C23314,-0.50,0.44,-0.85,0.14,6.10,0.29,1.93,0.17,-4.1,0.4,,,
C23474,-0.43,0.37,-0.62,0.05,6.53,0.05,0.12,0.86,-5.6,0.9,,,
C23553,-0.40,0.37,-0.84,0.13,6.64,0.09,-0.14,0.65,-6.4,0.6,,,
C23686,-0.37,0.39,-0.52,0.06,6.45,0.06,-0.20,0.89,-5.6,0.9,,,
C23781,-0.38,0.40,-0.38,0.09,6.58,0.13,-0.32,1.08,-5.5,1.1,,,
C23909,-0.41,0.39,-0.42,0.08,6.62,0.13,-0.08,1.02,-5.3,1.0,,,
C24113,-0.33,0.38,-0.24,0.14,6.10,0.21,-0.95,1.19,-5.4,1.2,,,
C24217,-0.31,0.43,-0.39,0.12,6.29,0.19,-0.39,1.14,-5.3,1.2,,,
C24250,-0.51,0.36,-0.09,0.12,6.42,0.31,-0.57,1.08,-4.9,1.1,,,
C24349,-0.40,0.43,-0.37,0.09,6.50,0.13,1.03,0.95,-4.0,1.0,,,
C24362,-0.38,0.47,-0.63,0.12,7.24,0.14,1.70,0.26,-4.5,0.4,-10.7,0.9,CTTS
C24373,-0.33,0.44,-0.55,0.09,6.47,0.07,-0.40,1.00,-5.9,1.0,,,
C24554,-0.45,0.41,-0.26,0.11,6.53,0.19,1.51,0.51,-3.3,0.5,-8.9,1.1,CTTS
C24602,-0.65,0.33,0.08,0.10,6.39,0.35,-0.31,1.00,-4.3,1.0,,,
C24893,-0.45,0.38,-0.35,0.09,6.92,0.18,-0.23,1.08,-5.5,1.1,,,
C24924,-0.44,0.43,0.10,0.06,7.04,0.51,1.45,0.51,-2.6,0.5,-8.0,1.1,CTTS
C24984,-0.41,0.41,-0.52,0.09,6.51,0.08,0.99,0.83,-4.5,0.9,,,
C25214,-0.38,0.35,-0.76,0.08,6.78,0.07,-0.11,0.65,-6.3,0.7,,,
C25248,-0.38,0.38,-0.61,0.07,6.88,0.08,0.03,0.81,-5.9,0.8,,,
C25302,-0.39,0.41,-0.54,0.08,6.80,0.10,1.65,0.33,-4.0,0.4,-9.9,0.9,CTTS
C25335,-0.28,0.39,-0.34,0.11,6.39,0.21,2.44,0.09,-2.4,0.2,-7.4,0.7,CTTS
C25404,-0.41,0.38,-0.60,0.06,6.59,0.06,1.65,0.28,-4.1,0.3,-9.8,0.8,CTTS
C25550,-0.39,0.41,-0.64,0.10,6.63,0.12,0.04,0.84,-5.8,0.9,,,
C25738,0.44,0.42,-0.36,0.23,6.39,0.30,1.44,0.78,-3.5,1.1,-8.9,1.6,CTTS
C25835,-0.36,0.46,-0.70,0.11,6.77,0.07,-0.07,0.87,-6.1,0.9,,,
C25875,-0.37,0.39,-0.55,0.08,6.59,0.10,-0.19,0.84,-5.8,0.9,,,
C25891,-0.37,0.39,-0.40,0.09,6.69,0.12,-0.23,1.03,-5.5,1.0,,,
C25927,-0.35,0.42,-0.47,0.08,6.53,0.08,-0.20,0.98,-5.5,1.0,,,
C26021,-0.35,0.39,-0.36,0.10,6.22,0.16,-0.29,1.10,-5.1,1.1,,,
C26103,-0.22,0.53,-0.56,0.14,6.57,0.09,1.90,0.14,-3.7,0.4,-9.3,0.9,CTTS
C26120,-0.26,0.43,-0.45,0.11,7.05,0.15,2.51,0.09,-3.1,0.2,-8.6,0.7,CTTS
C26166,-0.31,0.38,-0.54,0.09,6.64,0.09,-0.28,0.80,-5.9,0.8,,,
C26216,-0.46,0.42,-0.69,0.09,6.70,0.07,1.24,0.67,-4.8,0.7,,,
C26264,-0.37,0.39,-0.37,0.09,6.25,0.09,-0.42,1.15,-5.3,1.1,,,
C26400,-0.37,0.41,-0.49,0.09,6.25,0.13,-0.28,0.95,-5.4,1.0,,,
C26829,-0.33,0.44,-0.58,0.15,6.49,0.20,-0.12,0.86,-5.7,0.9,,,
C26854,-0.44,0.40,-0.54,0.09,6.53,0.11,0.21,0.96,-5.3,1.0,,,
C26862,-0.36,0.39,-0.53,0.06,6.56,0.06,-0.26,0.92,-5.8,0.9,,,
C26966,-0.39,0.45,-0.34,0.11,6.06,0.10,0.82,1.21,-3.8,1.2,,,
C26999,-0.53,0.37,-0.10,0.11,6.47,0.32,-0.54,1.06,-5.0,1.0,,,
C27205,-0.30,0.39,-0.36,0.10,6.16,0.09,-0.50,1.07,-5.3,1.1,,,
C27213,-0.24,0.51,-0.47,0.15,6.40,0.22,1.84,0.15,-3.4,0.4,-8.7,0.9,CTTS
C27301,-0.53,0.36,-0.16,0.10,6.62,0.25,-0.52,1.02,-5.2,1.0,,,
C27379,-0.48,0.38,-0.20,0.10,6.81,0.28,-0.37,0.99,-5.2,1.0,,,
C27435,-0.38,0.45,-0.33,0.14,6.09,0.23,-0.73,1.46,-5.3,1.5,,,
C27436,-0.29,0.38,-0.37,0.10,6.20,0.10,-0.47,1.03,-5.3,1.0,,,
C27558,-0.42,0.38,-0.31,0.10,6.52,0.17,-0.37,1.11,-5.3,1.1,,,
C27854,-0.38,0.39,-0.21,0.13,6.39,0.28,-0.84,1.15,-5.4,1.2,,,
C27963,0.11,0.66,-0.16,0.24,5.97,0.27,0.07,2.60,-4.1,2.9,,,
C28298,-0.34,0.38,-0.62,0.08,6.95,0.09,-0.08,0.75,-6.1,0.8,,,
C28305,-0.38,0.36,-0.30,0.10,6.59,0.17,-0.55,1.06,-5.5,1.1,,,
C28324,-0.40,0.38,-0.54,0.06,6.76,0.08,-0.00,0.87,-5.7,0.9,,,
C28457,-0.33,0.41,-0.45,0.09,6.27,0.14,-0.35,1.00,-5.4,1.0,,,
C28505,-0.49,0.38,-0.16,0.12,6.40,0.28,-0.65,1.13,-5.2,1.1,,,
C28541,0.23,0.59,-0.11,0.20,6.25,0.36,1.79,2.07,-2.5,2.2,-7.3,3.0,CTTS
C28544,-0.53,0.43,-0.14,0.16,6.15,0.22,-1.18,1.66,-5.4,1.6,,,
C28772,-0.41,0.39,-0.23,0.13,6.30,0.24,-1.17,1.20,-5.7,1.2,,,
C28790,-0.35,0.39,-0.46,0.08,6.52,0.12,-0.25,0.93,-5.6,0.9,,,
C28907,-0.47,0.40,-0.14,0.13,6.32,0.27,1.66,0.33,-2.7,0.4,-7.9,0.9,CTTS
C28949,-0.29,0.38,-0.43,0.08,6.50,0.09,-0.37,0.94,-5.6,0.9,,,
C28983,-0.56,0.36,-0.00,0.07,6.85,0.36,-0.42,1.00,-4.9,1.0,,,
C28991,-0.34,0.36,-0.45,0.07,6.75,0.09,-0.22,0.87,-5.7,0.9,,,
C29037,-0.51,0.39,-0.10,0.10,6.77,0.34,-0.35,1.02,-5.0,1.0,,,
C29082,-0.51,0.34,-0.19,0.09,6.72,0.23,-0.22,0.94,-5.0,0.9,,,
C29089,-0.46,0.38,-0.41,0.08,6.76,0.12,0.21,1.00,-5.1,1.0,,,
C29297,-0.39,0.47,-0.34,0.12,6.51,0.20,-0.38,1.49,-5.4,1.5,,,
C29357,-0.41,0.43,-0.62,0.12,6.52,0.07,0.09,0.91,-5.7,0.9,,,
C29385,-0.35,0.38,-0.47,0.07,6.61,0.08,-0.26,0.92,-5.6,0.9,,,
C29465,-0.31,0.38,-0.50,0.06,6.68,0.07,-0.31,0.87,-5.8,0.9,,,
C29467,-0.31,0.39,-0.30,0.12,6.34,0.23,-0.80,1.17,-5.6,1.2,,,
C29493,0.60,0.29,-0.30,0.20,6.24,0.21,-1.16,1.17,-5.8,1.3,,,
C29547,0.52,0.31,-0.21,0.22,5.93,0.21,-1.73,1.26,-6.0,1.4,,,
C29591,-0.37,0.41,-0.50,0.08,6.26,0.06,-0.31,0.95,-5.5,0.9,,,
C29702,-0.34,0.42,-0.44,0.07,6.40,0.08,1.79,0.16,-3.4,0.2,-8.8,0.8,CTTS
C29785,-0.43,0.37,-0.35,0.08,6.64,0.13,-0.14,1.12,-5.3,1.1,,,
C29815,-0.37,0.36,-0.36,0.09,6.69,0.14,-0.29,1.01,-5.5,1.0,,,
C29851,-0.37,0.38,-0.20,0.13,6.31,0.26,-1.01,1.15,-5.5,1.1,,,
C29865,-0.36,0.38,-0.34,0.10,6.58,0.17,-0.42,1.09,-5.5,1.1,,,
C29916,-0.28,0.43,-0.39,0.11,6.49,0.15,-0.66,1.14,-5.8,1.2,,,
C30006,0.26,0.29,-0.17,0.18,6.26,0.31,-1.87,1.10,-6.3,1.2,,,
C30045,-0.26,0.57,-0.59,0.16,6.80,0.11,1.13,0.88,-4.7,1.0,,,
C30125,-0.31,0.47,-0.56,0.21,5.77,0.37,-0.33,0.91,-5.5,1.0,,,
C30190,-0.35,0.36,-0.36,0.08,6.42,0.11,-0.41,1.06,-5.4,1.1,,,
C30230,-0.45,0.44,-0.68,0.11,6.42,0.08,1.73,0.23,-4.0,0.3,-9.6,0.8,CTTS
C30330,-0.37,0.39,-0.41,0.10,6.80,0.14,-0.09,0.96,-5.4,1.0,,,
C30381,-0.42,0.45,-0.69,0.14,6.61,0.14,1.45,0.53,-4.5,0.6,,,
C30388,-0.33,0.40,-0.43,0.09,7.13,0.15,2.40,0.09,-3.2,0.2,-8.8,0.7,CTTS
C30443,-0.37,0.38,-0.43,0.08,6.26,0.07,-0.21,0.99,-5.2,1.0,,,
C30451,-0.45,0.41,-0.61,0.08,7.10,0.11,0.69,0.86,-5.3,0.9,,,
C30470,-0.50,0.36,-0.24,0.10,6.56,0.21,-0.59,1.10,-5.4,1.1,,,
C30471,-0.15,0.48,-0.44,0.13,6.72,0.12,2.39,0.09,-3.0,0.3,-8.3,0.8,CTTS
C30512,-0.38,0.43,-0.22,0.14,6.14,0.26,1.37,0.75,-3.0,0.8,-8.3,1.4,CTTS
C30555,-0.36,0.38,-0.37,0.09,6.80,0.16,-0.31,1.03,-5.6,1.0,,,
C30573,-0.28,0.37,-0.35,0.10,6.64,0.17,-0.47,1.00,-5.6,1.0,,,
C30656,-0.36,0.41,-0.67,0.11,6.69,0.09,-0.09,0.74,-6.0,0.8,,,
C30761,-0.37,0.39,-0.38,0.09,6.65,0.14,-0.20,1.03,-5.4,1.1,,,
C30824,-0.57,0.36,-0.09,0.09,6.76,0.30,-0.36,0.99,-5.0,1.0,,,
C30854,-0.33,0.40,-0.65,0.10,6.87,0.09,-0.17,0.73,-6.2,0.7,,,
C30856,-0.31,0.39,-0.42,0.09,6.34,0.11,-0.34,0.99,-5.4,1.0,,,
C30880,-0.33,0.38,-0.30,0.11,6.07,0.12,-0.68,1.16,-5.2,1.2,,,
C30909,-0.19,0.47,-0.31,0.14,6.27,0.15,1.74,0.57,-3.0,0.6,-8.2,1.1,CTTS
C30967,-0.38,0.39,-0.50,0.08,6.77,0.11,-0.03,0.90,-5.6,0.9,,,
C30991,-0.45,0.34,-0.25,0.09,6.51,0.17,-0.67,1.05,-5.5,1.0,,,
C31021,-0.51,0.35,-0.15,0.10,6.49,0.26,-0.48,0.99,-5.0,1.0,,,
C31040,-0.45,0.36,-0.27,0.10,6.29,0.15,-0.60,1.13,-5.3,1.1,,,
C31147,-0.36,0.47,-0.34,0.12,6.30,0.12,0.11,1.49,-4.7,1.5,,,
C31149,-0.33,0.41,-0.38,0.10,6.91,0.15,1.78,0.16,-3.6,0.2,-9.4,0.8,CTTS
C31178,-0.24,0.34,-0.32,0.09,7.27,0.22,-0.50,0.86,-5.9,0.9,,,
C31190,0.19,0.43,-0.35,0.15,7.48,0.24,2.31,0.10,-3.3,0.3,-9.1,0.8,CTTS
C31293,-0.35,0.39,-0.46,0.08,6.49,0.12,-0.26,0.92,-5.5,0.9,,,
C31309,-0.32,0.41,-0.45,0.09,6.45,0.09,-0.39,0.99,-5.6,1.0,,,
C31352,-0.39,0.51,-0.11,0.19,6.18,0.38,0.76,1.60,-3.4,1.6,,,
C31375,-0.41,0.38,-0.53,0.07,6.71,0.09,2.23,0.10,-3.4,0.2,-8.9,0.7,CTTS
C31411,-0.31,0.43,-0.46,0.11,6.21,0.14,-0.46,1.05,-5.5,1.1,,,
C31415,-0.33,0.44,-0.61,0.08,6.42,0.06,-0.46,1.01,-6.1,1.0,,,
C31430,-0.32,0.39,-0.39,0.09,6.33,0.09,-0.36,1.04,-5.3,1.0,,,
C31514,-0.39,0.40,-0.68,0.10,6.78,0.10,-0.08,0.77,-6.1,0.8,,,
C31556,-0.44,0.41,-0.63,0.08,7.02,0.11,0.98,0.81,-5.1,0.8,,,
C31566,-0.37,0.40,-0.45,0.09,6.78,0.13,-0.20,0.96,-5.6,1.0,,,
C31611,-0.36,0.44,-0.62,0.14,6.36,0.15,-0.21,0.85,-5.8,0.9,,,
C31662,-0.41,0.41,-0.55,0.08,6.46,0.06,0.02,1.00,-5.5,1.0,,,
C31669,-0.39,0.44,-0.66,0.11,6.73,0.08,1.87,0.15,-4.1,0.3,-9.9,0.8,CTTS
C31681,-0.40,0.41,-0.64,0.10,6.69,0.11,0.05,0.83,-5.8,0.9,,,
C31682,-0.50,0.38,-0.13,0.13,6.33,0.29,-0.61,1.10,-5.0,1.1,,,
C31767,-0.45,0.40,-0.54,0.05,6.53,0.06,1.00,0.86,-4.5,0.9,,,
C31826,-0.47,0.38,-0.74,0.09,6.71,0.07,0.10,0.77,-6.0,0.8,,,
C31849,-0.35,0.40,-0.45,0.08,6.31,0.09,-0.34,1.02,-5.5,1.0,,,
C31874,-0.41,0.43,-0.64,0.13,6.52,0.10,0.06,0.89,-5.7,1.0,,,
C31888,-0.39,0.34,-0.34,0.08,7.08,0.18,-0.19,0.87,-5.6,0.9,,,
C31889,-0.46,0.34,-0.25,0.09,6.52,0.18,-0.55,1.01,-5.4,1.0,,,
C32005,-0.71,0.31,-0.09,0.02,7.79,0.18,-0.24,0.83,-5.1,0.8,,,
C32054,-0.43,0.36,-0.22,0.11,6.25,0.17,-0.74,1.12,-5.3,1.1,,,
C32060,-0.19,0.58,-0.56,0.15,6.35,0.11,0.88,1.25,-4.5,1.4,,,
C32086,-0.41,0.36,-0.34,0.09,6.60,0.14,-0.35,1.06,-5.4,1.1,,,
C32087,-0.38,0.37,-0.31,0.09,6.43,0.16,-0.57,1.09,-5.4,1.1,,,
C32167,-0.34,0.38,-0.36,0.10,6.58,0.17,-0.37,1.06,-5.4,1.1,,,
C32171,-0.28,0.44,-0.27,0.17,6.06,0.31,-0.97,1.28,-5.3,1.3,,,
C32207,-0.32,0.39,-0.31,0.12,6.18,0.16,-0.60,1.18,-5.2,1.2,,,
C32219,-0.32,0.46,-0.42,0.11,6.97,0.15,1.56,0.38,-3.9,0.5,-9.9,0.9,CTTS
C32226,-0.37,0.38,-0.46,0.06,6.51,0.08,-0.30,0.96,-5.6,1.0,,,
C32265,-0.54,0.38,-0.17,0.14,6.19,0.25,-0.68,1.31,-5.0,1.3,,,
C32270,-0.35,0.41,-0.57,0.09,6.37,0.07,2.04,0.12,-3.4,0.2,-8.7,0.8,CTTS
C32295,-0.26,0.42,-0.28,0.14,6.31,0.24,-1.39,1.23,-6.1,1.3,,,
C32341,-0.38,0.39,-0.45,0.08,6.60,0.13,-0.19,0.96,-5.5,1.0,,,
C32413,-0.36,0.40,-0.52,0.09,6.56,0.08,2.04,0.12,-3.5,0.2,-8.9,0.7,CTTS
C32434,-0.40,0.42,-0.57,0.08,6.53,0.07,1.34,0.61,-4.3,0.6,,,
C32443,-0.58,0.39,0.05,0.10,6.44,0.37,1.16,0.96,-2.9,1.0,-8.4,1.6,CTTS
C32453,-0.47,0.37,-0.23,0.10,6.62,0.23,-0.59,1.11,-5.4,1.1,,,
C32515,-0.33,0.43,-0.47,0.11,6.47,0.15,-0.23,0.98,-5.5,1.0,,,
C32540,-0.36,0.38,-0.34,0.09,6.42,0.13,-0.71,1.15,-5.6,1.1,,,
C32541,-0.10,0.43,-0.43,0.13,7.07,0.17,2.52,0.09,-3.0,0.3,-8.5,0.8,CTTS
C32545,-0.28,0.39,-0.33,0.10,6.60,0.16,2.59,0.08,-2.4,0.2,-7.5,0.7,CTTS
C32567,-0.49,0.36,-0.21,0.10,6.60,0.24,-0.52,1.07,-5.3,1.0,,,
C32568,-0.47,0.41,-0.76,0.12,6.73,0.12,1.07,0.81,-5.1,0.8,,,
C32585,-0.25,0.41,-0.28,0.14,6.20,0.27,2.10,0.10,-2.5,0.2,-7.4,0.7,CTTS
C32812,-0.43,0.37,-0.58,0.05,6.87,0.08,0.14,0.86,-5.7,0.9,,,
C32824,-0.51,0.35,-0.16,0.11,6.36,0.21,-0.61,1.10,-5.1,1.1,,,
C32846,-0.41,0.39,-0.62,0.06,6.72,0.07,0.02,0.87,-5.8,0.9,,,
C32868,-0.33,0.43,-0.55,0.14,6.41,0.21,-0.23,0.89,-5.7,0.9,,,
C32879,-0.44,0.37,-0.17,0.13,6.17,0.28,-0.76,1.11,-5.1,1.1,,,
C32892,-0.51,0.45,-0.11,0.20,5.75,0.50,-0.21,0.99,-4.0,1.0,,,
C32919,-0.36,0.35,-0.47,0.05,6.38,0.06,-0.15,0.85,-5.4,0.9,,,
C32922,-0.48,0.42,-0.73,0.12,6.59,0.10,0.49,0.87,-5.5,0.9,,,
C32959,-0.41,0.38,-0.56,0.07,6.61,0.07,0.05,0.93,-5.6,0.9,,,
C32960,-0.36,0.42,-0.48,0.10,6.32,0.08,-0.21,0.98,-5.4,1.0,,,
C32974,-0.26,0.41,-0.35,0.11,6.43,0.13,-0.70,1.16,-5.7,1.2,,,
C32993,-0.41,0.45,-0.60,0.13,6.48,0.16,0.38,0.98,-5.3,1.0,,,
C32994,-0.34,0.38,-0.35,0.10,6.41,0.14,-0.50,1.10,-5.4,1.1,,,
C33060,-0.41,0.45,-0.71,0.11,6.70,0.07,0.16,0.92,-5.9,0.9,,,
C33066,-0.44,0.44,-0.35,0.12,5.42,0.25,-3.35,1.05,-7.5,1.1,,,
C33082,-0.36,0.46,-0.30,0.12,6.20,0.13,-1.85,1.37,-6.5,1.4,,,
C33085,-0.43,0.36,-0.51,0.07,7.27,0.12,0.19,0.84,-5.7,0.9,,,
C33098,-0.58,0.34,-0.24,0.07,7.12,0.22,-0.10,0.93,-5.3,0.9,,,
C33122,0.26,0.36,-0.16,0.20,6.04,0.21,2.01,0.12,-2.2,0.3,-7.0,0.8,CTTS
C33153,-0.43,0.39,-0.56,0.07,6.19,0.06,-0.23,0.92,-5.5,0.9,,,
C33245,-0.35,0.36,-0.37,0.08,6.46,0.11,-0.27,1.01,-5.3,1.0,,,
C33309,-0.37,0.40,-0.53,0.07,6.62,0.07,-0.20,0.89,-5.8,0.9,,,
C33395,-0.44,0.40,-0.55,0.07,7.01,0.09,0.37,0.91,-5.4,0.9,,,
C33396,-0.37,0.35,-0.30,0.10,6.63,0.18,-0.38,0.98,-5.4,1.0,,,
C33404,-0.32,0.39,-0.55,0.08,6.64,0.07,-0.30,0.82,-5.9,0.8,,,
C33406,-0.32,0.41,-0.45,0.11,6.25,0.10,-0.30,0.94,-5.4,0.9,,,
C33435,-0.26,0.54,-0.54,0.17,6.38,0.24,1.16,0.93,-4.2,1.1,,,
C33457,-0.30,0.36,-0.54,0.07,6.49,0.06,-0.30,0.79,-5.8,0.8,,,
C33507,-0.46,0.43,-0.28,0.12,6.09,0.14,0.37,1.45,-4.1,1.5,,,
C33540,-0.38,0.42,-0.60,0.10,6.73,0.13,0.03,0.87,-5.8,0.9,,,
C33568,-0.36,0.55,-0.52,0.24,5.99,0.41,1.21,0.77,-3.9,1.0,,,
C33578,-0.50,0.37,-0.69,0.07,6.62,0.06,0.22,0.82,-5.8,0.8,,,
C33599,-0.31,0.41,-0.37,0.11,6.23,0.21,-0.48,1.10,-5.3,1.1,,,
C33600,-0.32,0.42,-0.56,0.09,7.50,0.18,2.74,0.09,-3.4,0.2,-9.2,0.7,CTTS
C33624,-0.12,0.28,-0.93,0.10,6.07,0.26,0.93,0.89,-5.3,0.9,,,
C33640,-0.39,0.43,-0.50,0.08,6.21,0.09,-0.29,1.03,-5.4,1.0,,,
C33648,-0.10,0.38,-0.83,0.16,5.63,0.30,-0.67,1.01,-6.6,1.1,,,
C33700,-0.52,0.34,-0.18,0.10,6.40,0.19,-0.37,0.98,-4.9,1.0,,,
C33709,-0.35,0.47,-0.49,0.13,5.30,0.25,-0.85,1.48,-5.5,1.5,,,
C33749,-0.42,0.44,-0.31,0.12,6.42,0.25,0.17,1.36,-4.7,1.4,,,
C33801,-0.34,0.36,-0.33,0.10,6.38,0.15,-0.47,1.07,-5.3,1.1,,,
C33806,-0.28,0.40,-0.33,0.11,6.48,0.14,2.08,0.11,-2.9,0.2,-8.1,0.7,CTTS
C33866,-0.46,0.42,-0.26,0.14,6.09,0.24,0.05,1.35,-4.4,1.4,,,
C33877,-0.40,0.52,-0.32,0.18,6.09,0.11,-3.50,1.72,-8.1,1.9,,,
C33882,-0.59,0.35,-0.19,0.06,7.32,0.26,-0.17,0.93,-5.3,0.9,,,
C33922,0.11,0.54,-0.34,0.19,6.25,0.21,1.76,0.37,-3.0,0.6,-8.2,1.1,CTTS
C33944,-0.18,0.53,-0.58,0.15,6.70,0.09,2.17,0.11,-3.6,0.4,-9.1,0.8,CTTS
C33966,-0.10,0.50,-0.38,0.15,6.76,0.20,2.22,0.10,-3.0,0.3,-8.4,0.8,CTTS
C33976,-0.37,0.37,-0.30,0.10,6.30,0.16,-0.54,1.12,-5.3,1.1,,,
C33988,-0.32,0.39,-0.42,0.09,6.66,0.16,-0.37,0.95,-5.7,1.0,,,
C34090,-0.14,0.48,-0.42,0.13,6.70,0.14,2.43,0.09,-2.9,0.3,-8.2,0.8,CTTS
C34127,-0.37,0.38,-0.56,0.07,6.68,0.08,-0.09,0.85,-5.8,0.8,,,
C34182,-0.31,0.41,-0.49,0.09,6.59,0.09,-0.31,0.92,-5.7,0.9,,,
C34222,-0.44,0.40,-0.29,0.11,6.64,0.19,-1.06,1.23,-6.0,1.2,,,
C34223,-0.35,0.45,-0.62,0.12,6.58,0.07,1.79,0.17,-4.0,0.3,-9.7,0.8,CTTS
C34280,-0.31,0.41,-0.56,0.12,6.76,0.15,-0.19,0.82,-5.9,0.9,,,
C34324,-0.34,0.36,-0.26,0.10,7.08,0.25,-0.70,0.95,-5.9,1.0,,,
C34426,-0.37,0.37,-0.34,0.08,6.92,0.16,2.32,0.09,-3.0,0.1,-8.4,0.7,CTTS
C34452,-0.45,0.42,-0.71,0.10,6.73,0.08,0.50,0.87,-5.6,0.9,,,
C34464,-0.30,0.40,-0.43,0.08,6.11,0.06,-0.47,1.03,-5.3,1.0,,,
C34532,-0.39,0.45,-0.49,0.09,6.49,0.08,-0.15,1.14,-5.5,1.2,,,
C34638,-0.41,0.36,-0.33,0.09,6.62,0.17,-0.40,1.07,-5.4,1.1,,,
C34671,-0.55,0.35,-0.05,0.11,6.47,0.31,-0.56,1.06,-4.9,1.0,,,
C34675,-0.47,0.47,-0.70,0.13,6.35,0.14,1.67,0.37,-4.1,0.4,,,
C34678,-0.37,0.42,-0.56,0.09,6.39,0.06,-0.22,0.94,-5.7,0.9,,,
C34713,-0.43,0.41,-0.76,0.11,6.91,0.11,0.18,0.77,-6.1,0.8,,,
C34722,-0.31,0.40,-0.40,0.10,6.56,0.14,-0.37,1.02,-5.5,1.0,,,
C34726,-0.36,0.39,-0.56,0.08,6.53,0.07,-0.19,0.86,-5.8,0.9,,,
C34733,-0.56,0.34,-0.27,0.08,6.61,0.17,0.37,0.97,-4.5,1.0,,,
C34739,-0.36,0.40,-0.45,0.08,6.28,0.08,-0.34,1.04,-5.4,1.0,,,
C34786,-0.36,0.40,-0.47,0.09,6.48,0.09,-0.28,0.97,-5.6,1.0,,,
C34803,-0.41,0.38,-0.33,0.09,6.65,0.16,-0.51,1.14,-5.6,1.1,,,
C34859,-0.59,0.42,-0.83,0.14,6.20,0.23,0.03,0.84,-6.0,0.8,,,
C34909,-0.36,0.47,-0.49,0.14,5.70,0.25,0.12,1.15,-4.7,1.2,,,
C34945,-0.52,0.38,-0.13,0.11,6.60,0.33,-0.54,1.06,-5.1,1.0,,,
C34989,0.20,0.16,-0.89,0.15,6.35,0.23,2.10,0.14,-4.1,0.3,-9.5,0.8,CTTS
C35020,-0.39,0.41,-0.54,0.10,6.53,0.13,0.03,0.93,-5.5,1.0,,,
C35042,-0.29,0.38,-0.33,0.11,6.08,0.10,-0.89,1.18,-5.5,1.2,,,
C35072,-0.37,0.39,-0.59,0.08,6.55,0.07,-0.12,0.86,-5.8,0.8,,,
C35074,-0.37,0.37,-0.69,0.10,6.86,0.10,-0.14,0.67,-6.2,0.7,,,
C35091,-0.38,0.41,-0.48,0.09,6.45,0.14,-0.07,0.98,-5.4,1.0,,,
C35101,-0.35,0.39,-0.43,0.07,6.58,0.10,-0.28,0.98,-5.5,1.0,,,
C35111,-0.21,0.44,-0.33,0.12,6.46,0.14,1.97,0.19,-3.0,0.3,-8.3,0.8,CTTS
C35119,-0.29,0.40,-0.49,0.09,6.77,0.11,-0.28,0.88,-5.8,0.9,,,
C35122,-0.35,0.39,-0.44,0.07,6.36,0.08,-0.39,1.00,-5.5,1.0,,,
C35132,-0.42,0.41,-0.48,0.08,6.64,0.10,0.05,1.03,-5.4,1.0,,,
C35140,-0.32,0.42,-0.44,0.09,6.28,0.08,2.03,0.11,-3.0,0.2,-8.2,0.8,CTTS
C35186,0.43,0.33,-0.35,0.19,6.38,0.23,2.04,0.13,-2.9,0.5,-8.1,0.9,CTTS
C35188,-0.52,0.41,-0.80,0.11,6.58,0.08,0.33,0.83,-5.8,0.8,,,
C35239,-0.40,0.38,-0.60,0.09,6.31,0.06,-0.16,0.86,-5.7,0.9,,,
C35263,-0.54,0.35,-0.15,0.10,6.67,0.27,-0.50,1.04,-5.2,1.0,,,
C35309,-0.41,0.42,-0.65,0.08,6.80,0.09,2.26,0.10,-3.7,0.2,-9.3,0.7,CTTS
C35310,-0.41,0.39,-0.62,0.08,6.78,0.10,0.19,0.86,-5.7,0.9,,,
C35319,-0.49,0.36,-0.15,0.14,6.09,0.19,-0.94,1.19,-5.2,1.2,,,
C35339,-0.36,0.43,-0.58,0.10,6.46,0.07,-0.17,0.97,-5.8,1.0,,,
C35351,-0.13,0.56,-0.44,0.21,6.04,0.31,-0.95,1.42,-5.8,1.6,,,
C35443,-0.09,0.49,-0.42,0.14,6.51,0.16,-0.76,1.13,-6.0,1.2,,,
C35444,-0.41,0.45,-0.59,0.12,6.20,0.12,1.65,0.48,-3.8,0.5,-9.1,1.0,CTTS
C35490,-0.44,0.45,-0.62,0.11,6.36,0.07,0.05,1.13,-5.5,1.1,,,
C35491,-0.47,0.45,-0.54,0.10,5.90,0.20,0.21,1.10,-4.8,1.1,,,
C35520,-0.34,0.41,-0.58,0.09,7.47,0.14,0.14,0.75,-6.0,0.8,,,
C35524,-0.30,0.41,-0.33,0.10,6.44,0.13,1.67,0.26,-3.2,0.3,-8.7,0.8,CTTS
C35536,-0.34,0.35,-0.34,0.09,6.69,0.14,-0.44,0.98,-5.6,1.0,,,
C35615,-0.21,0.55,-0.32,0.16,6.24,0.21,-1.29,1.68,-6.0,1.9,,,
C35631,-0.40,0.41,-0.52,0.08,6.19,0.07,-0.33,0.97,-5.5,1.0,,,
C35673,-0.59,0.35,-0.05,0.12,6.30,0.26,1.81,0.38,-2.4,0.4,-7.5,0.9,CTTS
C35681,-0.32,0.36,-0.59,0.07,6.83,0.08,-0.18,0.74,-6.0,0.7,,,
C35692,-0.37,0.42,-0.51,0.12,6.23,0.20,-0.24,0.90,-5.4,0.9,,,
C35697,-0.36,0.40,-0.39,0.10,6.42,0.20,-0.16,1.03,-5.2,1.1,,,
C35719,-0.39,0.39,-0.41,0.08,6.42,0.11,-0.15,1.02,-5.2,1.0,,,
C35732,-0.45,0.40,-0.58,0.06,6.79,0.07,1.12,0.77,-4.7,0.8,,,
C35738,-0.60,0.41,-0.78,0.10,6.25,0.21,1.10,0.77,-4.8,0.8,,,
C35756,-0.33,0.43,-0.45,0.10,6.59,0.17,1.81,0.15,-3.5,0.3,-9.0,0.8,CTTS
C35800,-0.41,0.37,-0.21,0.13,6.16,0.26,-0.72,1.11,-5.1,1.1,,,
C35803,-0.36,0.36,-0.28,0.11,6.17,0.13,-0.65,1.12,-5.2,1.1,,,
C35846,0.16,0.47,-0.41,0.18,6.30,0.20,-1.18,1.20,-6.2,1.4,,,
C35851,-0.56,0.36,-0.02,0.08,6.82,0.36,-0.41,1.03,-4.9,1.0,,,
C35881,-0.46,0.40,-0.76,0.12,6.58,0.08,-0.09,0.77,-6.2,0.8,,,
C35894,-0.19,0.54,-0.48,0.19,5.78,0.24,-0.74,1.32,-5.6,1.5,,,
C35896,0.23,0.63,-0.42,0.29,6.10,0.39,-0.06,1.73,-4.9,2.3,,,
C35908,-0.08,0.53,-0.40,0.15,6.27,0.10,1.93,0.35,-3.0,0.5,-8.2,0.9,CTTS
C35926,-0.41,0.40,-0.50,0.07,6.57,0.07,-0.15,0.96,-5.6,1.0,,,
C35931,-0.52,0.41,-0.72,0.11,6.48,0.12,0.14,0.89,-5.8,0.9,,,
C35942,-0.37,0.38,-0.25,0.12,6.31,0.23,-0.75,1.11,-5.4,1.1,,,
C35948,-0.50,0.37,-0.77,0.09,6.71,0.07,1.09,0.73,-5.1,0.7,,,
C35958,-0.36,0.48,-0.68,0.12,6.92,0.10,0.28,0.93,-5.8,0.9,,,
C36002,-0.39,0.45,-0.41,0.10,6.44,0.10,0.06,1.20,-5.1,1.2,,,
C36016,-0.46,0.38,-0.57,0.05,6.83,0.07,0.32,0.94,-5.4,1.0,,,
C36018,-0.55,0.36,0.01,0.09,6.71,0.41,-0.52,1.10,-4.8,1.1,,,
C36032,-0.37,0.45,-0.48,0.13,5.93,0.22,1.65,0.37,-3.2,0.5,-8.2,0.9,CTTS
C36070,-0.38,0.37,-0.62,0.06,6.76,0.07,-0.07,0.79,-6.0,0.8,,,
C36071,-0.31,0.41,-0.36,0.11,6.30,0.15,-0.72,1.17,-5.6,1.2,,,
C36135,-0.34,0.38,-0.32,0.13,5.87,0.14,-0.74,1.13,-5.1,1.1,,,
C36169,-0.32,0.42,-0.48,0.12,6.60,0.20,-0.19,0.90,-5.6,1.0,,,
C36198,0.14,0.65,-0.34,0.24,5.97,0.22,-0.34,2.28,-4.9,2.7,,,
C36216,-0.41,0.41,-0.36,0.10,6.48,0.15,-0.17,1.26,-5.2,1.3,,,
C36252,-0.36,0.44,-0.44,0.12,6.20,0.18,-0.34,1.08,-5.3,1.1,,,
C36287,-0.31,0.41,-0.41,0.10,6.21,0.15,-0.52,1.10,-5.4,1.1,,,
C36368,-0.29,0.42,-0.25,0.14,6.38,0.19,-1.08,1.25,-5.8,1.3,,,
C36389,-0.37,0.39,-0.46,0.09,6.19,0.07,-0.43,1.00,-5.4,1.0,,,
C36407,-0.42,0.43,-0.58,0.10,6.20,0.09,-0.22,0.98,-5.6,1.0,,,
C36437,0.07,0.51,-0.29,0.17,6.18,0.15,1.59,0.71,-3.0,0.8,-8.2,1.4,CTTS
C36493,0.43,0.60,-0.30,0.32,5.94,0.31,-1.09,1.70,-5.6,2.2,,,
C36596,-0.32,0.44,-0.56,0.08,6.58,0.07,-0.47,0.96,-6.1,0.9,,,
C36597,-0.34,0.39,-0.41,0.08,6.49,0.09,-0.38,1.02,-5.5,1.0,,,
C36634,-0.49,0.36,-0.46,0.06,7.79,0.13,0.06,0.75,-6.0,0.8,,,
C36662,-0.34,0.36,-0.59,0.08,6.56,0.07,-0.21,0.77,-5.9,0.8,,,
C36696,-0.34,0.37,-0.47,0.06,6.69,0.08,-0.23,0.88,-5.7,0.9,,,
C36702,-0.44,0.46,-0.86,0.18,6.25,0.23,-0.23,0.77,-6.3,0.8,,,
C36709,-0.34,0.41,-0.48,0.08,6.31,0.06,-0.40,0.97,-5.6,1.0,,,
C36710,-0.38,0.40,-0.52,0.08,6.76,0.10,-0.12,0.88,-5.7,0.9,,,
C36714,-0.39,0.40,-0.55,0.09,6.36,0.06,-0.12,0.90,-5.5,0.9,,,
C36794,-0.39,0.42,-0.49,0.09,6.57,0.13,-0.09,1.00,-5.5,1.0,,,
C36810,0.32,0.43,-0.29,0.18,6.62,0.22,1.96,0.63,-3.0,0.8,-8.4,1.2,CTTS
C36813,-0.23,0.41,-0.30,0.14,6.23,0.31,-0.74,1.16,-5.3,1.2,,,
C36818,-0.32,0.40,-0.33,0.10,6.16,0.11,-0.55,1.18,-5.2,1.2,,,
C36828,-0.27,0.49,-0.56,0.12,6.68,0.12,2.33,0.10,-3.3,0.3,-8.8,0.8,CTTS
C36831,-0.34,0.38,-0.45,0.07,6.67,0.09,-0.26,0.93,-5.6,0.9,,,
C36835,-0.44,0.42,-0.57,0.06,6.46,0.06,0.35,1.05,-5.2,1.1,,,
C36839,-0.45,0.38,-0.53,0.06,6.74,0.07,0.22,0.97,-5.4,1.0,,,
C36876,-0.39,0.35,-0.48,0.07,7.34,0.14,0.11,0.80,-5.7,0.8,,,
C36877,-0.43,0.35,-0.30,0.09,6.57,0.16,-0.44,1.06,-5.4,1.0,,,
C36879,-0.34,0.45,-0.52,0.13,5.53,0.27,1.61,0.41,-3.3,0.5,-8.2,1.0,CTTS
C36887,-0.41,0.36,-0.52,0.05,6.69,0.07,0.03,0.91,-5.5,0.9,,,
C36888,-0.55,0.37,-0.16,0.11,6.57,0.28,-0.41,1.08,-5.0,1.1,,,
C36891,-0.13,0.55,-0.47,0.17,6.14,0.13,-1.16,1.29,-6.2,1.5,,,
C36902,0.23,0.26,-0.75,0.18,6.60,0.10,2.02,0.16,-4.0,0.4,-9.6,0.8,CTTS
C37041,-0.41,0.41,-0.24,0.13,6.31,0.22,-0.97,1.30,-5.6,1.3,,,
C37068,-0.38,0.45,-0.66,0.14,6.55,0.15,-0.09,0.86,-5.9,0.9,,,
C37103,-0.50,0.35,-0.12,0.13,6.20,0.22,-0.64,1.08,-4.9,1.1,,,
C37104,-0.48,0.35,-0.25,0.09,6.61,0.19,-0.32,1.03,-5.2,1.0,,,
C37171,-0.31,0.43,-0.46,0.12,5.56,0.26,-0.71,1.10,-5.3,1.1,,,
C37217,-0.36,0.51,-0.28,0.15,6.15,0.21,-0.68,1.88,-5.2,2.0,,,
C37237,-0.47,0.39,-0.28,0.09,6.47,0.16,1.33,0.71,-3.5,0.7,-9.1,1.3,CTTS
C37363,0.13,0.47,-0.23,0.21,5.99,0.25,1.99,0.12,-2.3,0.4,-7.0,0.8,CTTS
C37366,0.01,0.52,-0.46,0.18,7.39,0.21,2.38,0.13,-3.4,0.5,-9.2,1.0,CTTS
C37387,-0.43,0.39,-0.56,0.06,6.56,0.06,0.11,0.95,-5.5,0.9,,,
C37535,-0.35,0.41,-0.42,0.11,6.21,0.14,-0.28,1.05,-5.2,1.1,,,
C37581,-0.38,0.39,-0.42,0.07,6.53,0.09,-0.23,1.03,-5.4,1.0,,,
C37590,-0.41,0.35,-0.29,0.09,6.63,0.16,-0.45,1.03,-5.4,1.0,,,
C37612,0.79,0.15,-0.09,0.23,6.12,0.39,-1.65,1.28,-5.7,1.4,,,
C37707,-0.21,0.41,-0.44,0.11,7.17,0.18,2.73,0.09,-2.9,0.2,-8.4,0.7,CTTS
C37748,-0.40,0.40,-0.34,0.14,5.60,0.26,-0.55,1.09,-4.8,1.1,,,
C37798,-0.46,0.36,-0.18,0.13,6.12,0.21,-0.76,1.12,-5.1,1.1,,,
C37800,-0.38,0.38,-0.48,0.07,6.55,0.09,-0.16,0.93,-5.5,0.9,,,
C37804,-0.06,0.55,-0.45,0.18,6.09,0.21,2.15,0.50,-2.7,0.7,-7.6,1.1,CTTS
C37902,-0.25,0.37,-0.38,0.09,6.58,0.12,-0.47,0.96,-5.6,1.0,,,
C37904,-0.36,0.37,-0.35,0.08,6.48,0.11,-0.38,1.07,-5.4,1.1,,,
C37927,-0.46,0.39,-0.46,0.06,6.50,0.07,0.06,1.00,-5.2,1.0,,,
C38035,-0.36,0.40,-0.53,0.10,6.77,0.13,-0.05,0.88,-5.7,0.9,,,
C38110,-0.25,0.44,-0.40,0.11,6.17,0.09,2.16,0.10,-2.7,0.2,-7.6,0.8,CTTS
C38146,-0.37,0.38,-0.63,0.09,6.58,0.07,-0.17,0.79,-6.0,0.8,,,
C38152,0.48,0.20,-0.65,0.22,5.76,0.31,1.97,0.23,-3.5,0.6,-8.5,1.0,CTTS
C38178,-0.66,0.30,-0.02,0.02,7.71,0.21,-0.07,0.89,-4.6,0.9,,,
C38296,-0.31,0.38,-0.44,0.08,6.33,0.08,-0.40,0.98,-5.5,1.0,,,
C38384,-0.39,0.37,-0.60,0.07,6.81,0.08,-0.09,0.79,-5.9,0.8,,,
C38449,-0.33,0.37,-0.30,0.11,6.37,0.15,-0.61,1.09,-5.4,1.1,,,
C38523,-0.40,0.42,-0.31,0.12,6.35,0.21,-0.58,1.32,-5.4,1.3,,,
C38553,-0.36,0.42,-0.62,0.10,6.70,0.09,-0.11,0.82,-6.0,0.8,,,
C38598,-0.39,0.42,-0.81,0.12,6.62,0.07,-0.07,0.75,-6.2,0.8,,,
C38632,-0.39,0.37,-0.36,0.08,6.51,0.13,-0.22,1.05,-5.3,1.1,,,
C38691,-0.31,0.50,-0.65,0.14,7.14,0.15,1.76,0.27,-4.4,0.4,-10.5,0.9,CTTS
C38841,-0.41,0.38,-0.41,0.08,6.83,0.12,-0.16,0.99,-5.5,1.0,,,
C39036,-0.54,0.35,-0.02,0.03,7.40,0.34,-0.35,1.02,-4.9,1.0,,,
C39085,-0.32,0.35,-0.39,0.09,7.06,0.16,-0.23,0.85,-5.7,0.9,,,
C39139,-0.44,0.44,-0.71,0.12,6.62,0.08,0.15,0.88,-5.8,0.9,,,
C39156,-0.42,0.41,-0.34,0.10,6.47,0.18,-0.15,1.20,-5.1,1.2,,,
C39192,-0.40,0.37,-0.63,0.06,6.82,0.07,0.09,0.83,-5.8,0.8,,,
C39235,-0.41,0.39,-0.26,0.12,6.42,0.26,-0.56,1.11,-5.3,1.1,,,
C39289,-0.31,0.41,-0.39,0.10,6.54,0.14,-0.48,1.09,-5.6,1.1,,,
C39377,-0.42,0.35,-0.26,0.09,6.64,0.20,2.07,0.10,-2.8,0.2,-8.2,0.7,CTTS
C39439,-0.34,0.42,-0.50,0.07,6.65,0.08,2.12,0.11,-3.4,0.2,-8.8,0.7,CTTS
C39467,-0.55,0.38,-0.01,0.09,6.69,0.36,-0.32,0.98,-4.7,1.0,,,
C39532,-0.41,0.40,-0.39,0.08,6.20,0.07,-0.31,1.16,-5.2,1.2,,,
C39676,-0.36,0.38,-0.50,0.07,6.34,0.07,-0.27,0.90,-5.5,0.9,,,
C39811,-0.56,0.37,-0.16,0.11,6.36,0.23,1.11,0.92,-3.4,0.9,-9.0,1.6,CTTS
C40196,-0.45,0.38,-0.34,0.09,6.41,0.13,0.12,1.18,-4.8,1.2,,,
C40291,-0.37,0.40,-0.52,0.09,6.34,0.07,-0.27,0.91,-5.6,0.9,,,
C40299,-0.39,0.40,-0.53,0.08,6.52,0.07,-0.06,0.94,-5.6,0.9,,,
C40516,-0.40,0.41,-0.58,0.08,6.65,0.08,0.06,0.92,-5.7,0.9,,,
C40687,-0.22,0.36,-0.37,0.09,6.27,0.09,-0.66,1.05,-5.5,1.0,,,
C40714,-0.30,0.39,-0.34,0.12,6.47,0.23,-0.36,1.03,-5.3,1.1,,,
C40866,-0.39,0.38,-0.29,0.11,6.48,0.20,-0.67,1.13,-5.5,1.1,,,
C41332,-0.40,0.38,-0.48,0.06,6.60,0.07,-0.16,0.94,-5.6,0.9,,,
C41403,-0.41,0.40,-0.52,0.08,6.48,0.07,-0.08,0.93,-5.5,0.9,,,
C41828,-0.52,0.35,-0.09,0.12,6.09,0.23,-0.61,1.05,-4.7,1.0,,,
C41880,-0.31,0.44,-0.48,0.09,6.68,0.10,2.58,0.09,-2.9,0.2,-8.1,0.8,CTTS
C42487,-0.39,0.45,-0.65,0.12,6.54,0.11,1.72,0.23,-4.1,0.4,-9.8,0.8,CTTS
C42515,-0.50,0.39,-0.28,0.10,6.47,0.19,0.10,1.22,-4.7,1.2,,,
C42845,-0.42,0.40,-0.54,0.07,6.50,0.07,0.08,0.96,-5.4,1.0,,,
C42979,-0.37,0.40,-0.43,0.09,6.62,0.14,-0.17,0.99,-5.5,1.0,,,
C43103,-0.56,0.36,-0.16,0.10,6.69,0.27,-0.34,1.02,-5.1,1.0,,,
C43537,-0.64,0.31,-0.07,0.02,7.73,0.22,-0.11,0.87,-4.9,0.9,,,
C44065,-0.54,0.42,0.00,0.10,6.66,0.41,1.98,0.11,-2.3,0.2,-7.4,0.7,CTTS
C44423,-0.33,0.38,-0.35,0.10,6.51,0.14,-0.51,1.09,-5.5,1.1,,,
C45081,0.24,0.38,-0.65,0.22,6.56,0.15,1.66,0.46,-4.1,0.7,-9.8,1.1,CTTS
C45307,-0.35,0.39,-0.47,0.07,6.69,0.08,1.89,0.13,-3.5,0.2,-9.1,0.7,CTTS
C45397,-0.41,0.43,-0.61,0.11,6.49,0.11,0.15,0.95,-5.5,1.0,,,
C45710,-0.38,0.39,-0.26,0.11,6.42,0.18,1.91,0.12,-2.8,0.2,-8.1,0.7,CTTS
C45726,-0.35,0.38,-0.57,0.07,6.59,0.07,-0.09,0.82,-5.7,0.8,,,
C45996,-0.39,0.40,-0.50,0.07,6.44,0.07,-0.19,0.94,-5.5,0.9,,,
C46131,-0.34,0.37,-0.28,0.09,7.39,0.23,-0.48,0.90,-5.9,1.0,,,
C46271,-0.39,0.35,-0.30,0.09,6.22,0.13,-0.15,1.00,-4.8,1.0,,,
C46531,-0.59,0.35,-0.03,0.08,6.71,0.33,-0.25,0.98,-4.7,1.0,,,
C46679,-0.35,0.35,-0.22,0.09,7.04,0.27,-0.61,0.89,-5.7,0.9,,,
C46734,-0.41,0.38,-0.51,0.05,6.54,0.07,-0.11,0.92,-5.6,0.9,,,
C46974,-0.37,0.39,-0.47,0.07,6.65,0.09,-0.15,0.93,-5.5,0.9,,,
C47486,-0.56,0.36,-0.11,0.11,6.52,0.27,-0.42,1.04,-4.9,1.0,,,
C47640,-0.37,0.37,-0.31,0.10,6.46,0.15,-0.56,1.10,-5.5,1.1,,,
C48145,-0.58,0.33,-0.08,0.03,7.64,0.25,-0.16,0.94,-5.0,0.9,,,
C48240,-0.29,0.46,-0.30,0.13,6.23,0.14,1.48,0.69,-3.2,0.7,-8.5,1.3,CTTS
C48749,-0.53,0.34,-0.20,0.04,7.59,0.24,-0.37,0.82,-5.6,0.8,,,
C49287,-0.44,0.42,-0.53,0.07,6.74,0.10,0.75,0.97,-4.9,1.0,,,
C49334,-0.44,0.38,-0.66,0.06,6.72,0.07,0.05,0.82,-5.9,0.8,,,
C50879,-0.32,0.38,-0.38,0.08,6.59,0.12,2.41,0.09,-2.8,0.2,-7.9,0.7,CTTS
C51126,-0.38,0.36,-0.15,0.08,7.13,0.32,-0.64,0.87,-5.6,0.9,,,
C54567,-0.24,0.49,-0.54,0.13,6.80,0.10,2.33,0.10,-3.4,0.3,-8.8,0.8,CTTS
C57195,-0.59,0.36,-0.00,0.11,6.45,0.31,1.98,0.26,-2.2,0.3,-7.3,0.8,CTTS
C59756,-0.27,0.48,-0.45,0.13,6.84,0.17,-0.29,1.08,-5.8,1.1,,,
C63956,-0.64,0.31,-0.01,0.03,7.68,0.24,0.04,0.96,-4.4,1.0,,,
C8431,-0.45,0.40,-0.67,0.07,6.62,0.06,1.88,0.15,-4.0,0.2,-9.7,0.7,CTTS
C8481,-0.38,0.41,-0.56,0.08,6.88,0.10,1.76,0.19,-4.0,0.3,-9.9,0.8,CTTS
C9452,-0.50,0.34,-0.26,0.07,7.30,0.22,-0.26,0.86,-5.6,0.9,,,
S2779,-0.26,0.42,-0.24,0.15,5.41,0.28,-2.44,1.07,-6.4,1.1,,,
S2783,-0.49,0.38,-0.22,0.11,6.32,0.19,1.51,0.50,-3.1,0.5,-8.4,1.0,CTTS
S2791,-0.50,0.36,-0.14,0.12,6.42,0.27,-0.76,1.11,-5.2,1.1,,,
S2795,-0.62,0.40,0.19,0.07,6.74,0.56,-0.66,1.35,-4.4,1.3,,,
S2818,-0.50,0.35,0.01,0.12,6.27,0.37,-0.49,1.07,-4.5,1.0,,,
S2985,-0.76,0.35,0.19,0.09,6.31,0.38,0.45,1.14,-3.3,1.1,,,
W1172,-0.39,0.46,-0.18,0.16,6.34,0.35,1.51,0.61,-3.0,0.7,-8.3,1.2,CTTS
W1243,-0.40,0.40,-0.30,0.12,5.98,0.11,-1.01,1.35,-5.4,1.3,,,
W1322,-0.38,0.45,-0.27,0.15,6.18,0.28,-0.47,1.46,-5.0,1.5,,,
W1616,-0.59,0.40,-0.10,0.12,6.44,0.31,0.73,1.22,-3.7,1.2,,,
W1735,-0.60,0.42,0.04,0.09,6.57,0.39,1.63,0.30,-2.5,0.3,-7.8,0.9,CTTS
W2320,-0.69,0.36,0.04,0.07,6.76,0.36,0.38,1.20,-3.9,1.2,,,
W2690,-0.51,0.44,-0.17,0.13,6.48,0.33,1.09,1.10,-3.5,1.1,-9.1,1.8,CTTS
W3248,-0.33,0.46,0.24,0.06,7.09,0.50,-0.72,1.36,-4.2,1.3,,,
W3407,-0.55,0.42,-0.13,0.15,6.14,0.21,-1.15,1.66,-5.4,1.6,,,
W3468,-0.47,0.41,0.20,0.04,7.16,0.46,-0.78,1.35,-4.4,1.3,,,
W3778,-0.54,0.36,-0.16,0.12,6.42,0.25,-0.73,1.17,-5.3,1.1,,,
W3814,0.29,0.19,-0.07,0.14,5.31,0.21,-2.93,1.20,-6.4,1.3,,,
W3820,-0.68,0.36,0.19,0.10,6.31,0.39,-0.24,1.01,-4.0,1.0,,,
W3902,0.21,0.36,-0.06,0.18,6.44,0.33,1.89,0.90,-2.4,1.0,-7.5,1.5,CTTS
W3905,-0.65,0.32,0.10,0.13,5.99,0.26,-0.20,0.94,-3.9,0.9,,,
W4031,-0.48,0.38,-0.23,0.16,5.76,0.25,-0.51,1.07,-4.6,1.0,,,
W4221,-0.53,0.38,-0.02,0.11,6.61,0.43,-0.58,1.12,-4.9,1.1,,,
W4267,-0.56,0.37,-0.11,0.11,6.43,0.25,1.97,0.12,-2.5,0.2,-7.6,0.7,CTTS
W4317,-0.45,0.36,-0.17,0.13,6.14,0.18,-0.88,1.14,-5.2,1.1,,,
W4428,-0.39,0.40,-0.29,0.13,5.99,0.18,-0.75,1.28,-5.1,1.3,,,
W4459,-0.55,0.38,-0.17,0.13,6.18,0.23,-0.45,1.29,-4.8,1.3,,,
W4572,-0.34,0.48,-0.15,0.20,6.05,0.30,1.21,1.16,-3.0,1.2,-8.1,1.9,CTTS
W4634,-0.58,0.38,-0.16,0.10,6.74,0.29,-0.45,1.14,-5.2,1.1,,,
W4654,-0.40,0.40,-0.18,0.14,6.20,0.29,1.78,0.15,-2.6,0.2,-7.7,0.7,CTTS
W4657,-0.71,0.32,0.11,0.12,6.13,0.31,-0.13,1.12,-3.9,1.1,,,
W4658,-0.51,0.37,-0.12,0.13,6.30,0.23,-0.91,1.15,-5.3,1.1,,,
W4722,-0.55,0.43,-0.19,0.14,6.18,0.19,-1.21,1.72,-5.6,1.7,,,
W4731,-0.56,0.36,-0.03,0.12,6.36,0.34,-0.38,1.03,-4.6,1.0,,,
W4735,-0.45,0.38,-0.26,0.10,6.27,0.20,-0.47,1.16,-5.1,1.2,,,
W4790,-0.51,0.36,-0.13,0.13,6.17,0.24,-0.56,1.07,-4.8,1.1,,,
W4800,-0.50,0.34,-0.05,0.12,6.15,0.25,-0.52,1.07,-4.6,1.0,,,
W4814,-0.68,0.39,0.11,0.07,6.64,0.42,0.68,1.11,-3.3,1.1,,,
W4904,-0.40,0.39,-0.21,0.14,6.18,0.28,-0.69,1.17,-5.1,1.2,,,
W4906,-0.57,0.50,-0.06,0.23,5.87,0.50,0.27,1.62,-3.5,1.6,,,
W4982,-0.44,0.43,-0.23,0.13,6.25,0.23,1.34,0.91,-3.2,0.9,-8.6,1.6,CTTS
W5004,-0.35,0.40,-0.46,0.11,5.24,0.24,-0.30,1.05,-4.8,1.1,,,
W5044,-0.66,0.34,-0.04,0.11,6.27,0.21,0.73,1.04,-3.5,1.0,,,
W5078,0.20,0.34,-0.15,0.14,5.36,0.24,1.05,1.47,-2.6,1.5,,,
W5088,-0.68,0.38,0.10,0.08,6.59,0.41,0.33,1.09,-3.7,1.1,,,
W5091,-0.50,0.41,-0.17,0.12,6.35,0.30,1.59,0.42,-2.9,0.5,-8.1,1.0,CTTS
W510,-0.36,0.46,-0.46,0.08,6.49,0.08,1.69,0.25,-3.6,0.3,-9.1,0.8,CTTS
W5102,-0.35,0.38,-0.29,0.12,5.97,0.11,-1.09,1.21,-5.5,1.2,,,
W5237,-0.57,0.37,-0.11,0.12,6.37,0.31,-0.39,1.18,-4.8,1.2,,,
W5314,-0.58,0.41,0.19,0.06,6.89,0.54,-0.67,1.34,-4.4,1.3,,,
W5350,-0.32,0.43,-0.37,0.15,6.09,0.27,-0.44,1.13,-5.1,1.2,,,
W5367,-0.56,0.39,-0.02,0.13,6.60,0.44,-1.33,1.28,-5.6,1.2,,,
W5395,-0.59,0.38,-0.09,0.14,6.37,0.31,-0.73,1.35,-5.1,1.3,,,
W5396,-0.42,0.40,-0.11,0.15,6.14,0.21,-2.29,0.89,-6.5,0.9,,,
W5405,-0.50,0.40,0.01,0.18,5.46,0.37,-1.58,1.19,-5.0,1.2,,,
W5411,-0.49,0.36,-0.00,0.12,6.32,0.38,-0.63,1.09,-4.7,1.1,,,
W5413,-0.31,0.44,-0.37,0.11,6.04,0.14,1.75,0.25,-2.9,0.3,-7.8,0.8,CTTS
W5427,-0.52,0.33,-0.02,0.12,6.20,0.29,-0.58,1.04,-4.7,1.0,,,
W5448,-0.56,0.37,0.07,0.10,6.54,0.45,-0.51,1.12,-4.6,1.1,,,
W5470,-0.56,0.35,-0.11,0.11,6.46,0.26,-0.65,1.08,-5.1,1.1,,,
W5491,-0.34,0.38,-0.30,0.11,6.09,0.10,-0.59,1.17,-5.1,1.2,,,
W5496,-0.55,0.34,-0.10,0.12,6.21,0.21,-0.40,1.02,-4.7,1.0,,,
W5503,-0.53,0.37,-0.07,0.12,6.41,0.34,-0.50,1.07,-4.8,1.0,,,
W5506,-0.13,0.48,-0.18,0.20,6.18,0.38,1.87,0.14,-2.4,0.4,-7.4,0.8,CTTS
W5508,-0.64,0.33,0.01,0.10,6.43,0.30,-0.31,0.97,-4.5,0.9,,,
W5511,-0.55,0.37,0.04,0.10,6.50,0.41,-0.39,1.06,-4.5,1.0,,,
W5512,-0.48,0.38,-0.16,0.12,6.33,0.31,-0.55,1.10,-5.0,1.1,,,
W5533,-0.65,0.33,0.06,0.10,6.35,0.32,-0.15,1.02,-4.2,1.0,,,
W5537,-0.38,0.36,-0.25,0.11,6.11,0.14,-0.81,1.12,-5.3,1.1,,,
W5538,-0.57,0.35,-0.05,0.11,6.39,0.28,-0.35,1.03,-4.6,1.0,,,
W5546,-0.45,0.39,-0.14,0.14,6.12,0.30,-0.65,1.12,-4.9,1.1,,,
W5556,-0.35,0.39,-0.26,0.12,6.04,0.12,-0.95,1.22,-5.4,1.2,,,
W5560,-0.49,0.39,-0.22,0.14,5.96,0.15,-0.38,1.27,-4.6,1.3,,,
W5563,-0.56,0.43,-0.26,0.18,5.73,0.28,-0.86,1.76,-5.0,1.7,,,
W5564,-0.48,0.38,-0.12,0.12,6.41,0.32,-0.52,1.04,-4.9,1.0,,,
W5567,-0.25,0.45,-0.40,0.18,5.44,0.37,-0.77,1.16,-5.2,1.2,,,
W5582,-0.62,0.31,0.08,0.03,7.60,0.31,-0.24,0.95,-4.3,0.9,,,
W5594,-0.54,0.38,-0.23,0.12,6.09,0.17,-0.28,1.33,-4.7,1.3,,,
W5604,-0.54,0.41,-0.16,0.13,6.39,0.26,0.23,1.50,-4.3,1.5,,,
W5607,-0.50,0.35,-0.10,0.13,6.05,0.21,-0.67,1.12,-4.8,1.1,,,
W5609,-0.56,0.38,-0.03,0.12,6.38,0.38,-0.46,1.18,-4.6,1.2,,,
W5620,-0.46,0.40,-0.48,0.04,6.09,0.05,0.25,1.05,-4.7,1.1,,,
W5634,-0.49,0.41,0.21,0.05,7.05,0.50,-0.83,1.32,-4.5,1.3,,,
W5661,-0.57,0.36,-0.24,0.14,5.60,0.27,-0.88,1.18,-4.9,1.1,,,
W5680,-0.41,0.39,-0.37,0.14,5.75,0.30,-0.38,1.03,-4.7,1.1,,,
W5690,-0.40,0.39,-0.45,0.09,6.07,0.08,-0.03,1.04,-4.9,1.0,,,
W5693,-0.49,0.43,-0.14,0.21,5.69,0.46,-0.90,1.21,-4.7,1.2,,,
W5697,-0.48,0.36,0.17,0.04,7.45,0.32,-0.81,1.21,-4.5,1.2,,,
W5778,-0.64,0.40,-0.11,0.18,5.73,0.29,0.95,1.23,-2.9,1.2,,,
W5780,-0.55,0.36,-0.07,0.11,6.47,0.32,-0.46,1.04,-4.8,1.0,,,
W5801,-0.45,0.49,-0.14,0.22,5.74,0.45,1.72,0.22,-2.2,0.3,-6.8,0.8,CTTS
W5812,-0.52,0.36,-0.12,0.12,6.28,0.28,-0.49,1.07,-4.8,1.0,,,
W5858,-0.55,0.42,0.14,0.10,6.62,0.55,-0.47,1.20,-4.3,1.1,,,
W5870,-0.46,0.36,0.19,0.04,7.42,0.35,-0.62,1.17,-4.2,1.1,,,
W5871,-0.57,0.38,-0.05,0.18,5.74,0.36,-0.52,1.10,-4.2,1.1,,,
W5893,-0.43,0.39,-0.15,0.17,5.51,0.34,-2.02,1.04,-5.8,1.0,,,
W5895,-0.55,0.39,-0.02,0.11,6.45,0.35,2.05,0.11,-2.2,0.2,-7.2,0.7,CTTS
W5909,-0.41,0.43,-0.23,0.14,6.16,0.25,1.49,0.64,-2.9,0.7,-8.1,1.2,CTTS
W5936,-0.53,0.38,-0.03,0.12,6.31,0.30,1.94,0.12,-2.2,0.2,-7.2,0.7,CTTS
W5962,-0.50,0.38,0.14,0.05,7.26,0.45,-0.56,1.20,-4.4,1.2,,,
W5970,-0.51,0.35,-0.05,0.14,6.00,0.22,-0.63,1.07,-4.6,1.0,,,
W5988,-0.60,0.34,0.01,0.10,6.51,0.34,-0.38,1.00,-4.6,1.0,,,
W6027,-0.55,0.37,-0.03,0.10,6.59,0.35,-0.45,1.02,-4.8,1.0,,,
W6035,-0.56,0.35,-0.07,0.10,6.61,0.30,-0.42,1.01,-4.9,1.0,,,
W6188,-0.62,0.35,0.09,0.09,6.55,0.42,-0.38,1.05,-4.4,1.0,,,
W6235,-0.68,0.34,0.09,0.11,6.34,0.35,-0.22,0.99,-4.2,1.0,,,
W6300,-0.59,0.35,0.00,0.14,5.89,0.25,1.77,0.19,-2.0,0.2,-6.7,0.8,CTTS
W6310,-0.54,0.38,0.00,0.12,6.31,0.35,-0.46,1.09,-4.5,1.1,,,
W6501,-0.56,0.36,0.00,0.04,7.34,0.37,-0.39,1.06,-4.9,1.0,,,
W6534,-0.64,0.37,0.04,0.09,6.50,0.37,1.48,0.51,-2.7,0.5,-8.0,1.1,CTTS
W6565,-0.52,0.44,-0.04,0.20,5.79,0.40,1.82,0.22,-1.9,0.3,-6.4,0.8,CTTS
W662,-0.44,0.41,-0.57,0.07,6.38,0.06,0.30,1.08,-5.2,1.1,,,
W6647,-0.47,0.40,-0.09,0.15,6.23,0.34,-0.52,1.10,-4.7,1.1,,,
W6697,-0.72,0.33,0.07,0.10,6.25,0.28,0.24,1.03,-3.7,1.0,,,
W6858,-0.50,0.36,-0.03,0.14,6.09,0.27,-0.47,1.03,-4.5,1.0,,,
W6871,-0.62,0.41,0.26,0.06,6.62,0.44,-0.22,1.07,-3.8,1.0,,,
W6920,-0.54,0.39,-0.20,0.12,6.30,0.20,0.80,1.12,-3.7,1.1,,,
W7105,-0.53,0.37,-0.10,0.12,6.43,0.31,-0.61,1.14,-5.0,1.1,,,
W8957,-0.68,0.34,0.05,0.12,6.01,0.22,0.40,1.25,-3.4,1.2,,,


==> tables/table_photometry.csv <==
sung_id,iphas_id,r,e_r,ha,e_ha,i,e_i,j,e_j,h,e_h,k,e_k
C11059,J063955.90+094239.8,19.41,0.03,18.14,0.03,17.56,0.02,15.44,0.06,14.69,0.05,14.28,0.08
C11997,J063957.95+094104.7,17.91,0.01,16.50,0.01,16.16,0.01,14.36,0.04,13.65,0.03,13.35,0.04
C12135,J063958.30+092848.6,18.51,0.01,17.66,0.02,16.74,0.01,14.99,0.04,14.34,0.05,14.11,0.07
C12598,J063959.23+100607.7,17.26,0.00,16.18,0.01,16.07,0.00,13.91,0.02,12.80,0.03,12.10,0.02
C13507,J064001.30+094300.5,19.10,0.04,16.91,0.01,18.14,0.04,15.00,0.04,13.17,0.02,11.94,0.03
C14005,J064002.67+093524.3,16.86,0.00,15.87,0.00,15.35,0.00,13.70,0.03,12.99,0.03,12.71,0.03
C15152,J064005.22+095056.6,16.27,0.00,15.50,0.00,14.87,0.00,13.19,0.02,12.48,0.02,12.26,0.02
C15247,J064005.53+092226.1,16.54,0.00,15.65,0.00,15.44,0.00,13.95,0.03,13.12,0.02,12.73,0.03
C15285,J064005.53+094554.8,18.54,0.02,18.14,0.04,17.16,0.02,15.14,0.05,14.28,0.04,13.93,0.05
C15519,J064006.00+094942.7,16.44,0.00,15.62,0.00,15.18,0.00,13.46,0.03,12.76,0.03,12.45,0.03
C16567,J064008.39+094647.6,18.36,0.01,17.85,0.02,17.00,0.01,14.79,0.06,13.93,0.05,13.60,0.05
C16928,J064009.31+095002.8,19.39,0.03,18.89,0.05,17.81,0.02,15.37,0.06,14.41,0.04,14.01,0.06
C17553,J064010.88+094007.3,17.72,0.01,16.92,0.01,16.11,0.01,14.33,0.03,13.63,0.04,13.43,0.04
C17614,J064011.11+092127.1,17.45,0.00,16.02,0.00,16.11,0.01,14.48,0.03,13.77,0.03,13.51,0.04
C18487,J064013.38+100549.4,17.96,0.02,16.63,0.02,16.35,0.02,14.41,0.04,13.56,0.02,13.22,0.04
C18627,J064013.70+095630.6,15.95,0.00,14.58,0.00,14.73,0.00,12.92,0.03,12.13,0.02,11.58,0.02
C18688,J064013.93+092439.2,18.23,0.01,17.31,0.02,16.55,0.01,14.89,0.05,14.32,0.05,14.10,0.06
C19191,J064015.15+100157.9,17.03,0.00,16.29,0.01,15.98,0.01,14.55,0.04,13.25,0.03,12.35,0.03
C19299,J064015.45+094300.5,17.62,0.01,17.29,0.01,16.48,0.01,14.82,0.04,14.36,0.05,14.02,0.06
C19556,J064016.10+095407.2,19.73,0.04,18.09,0.03,17.48,0.02,14.93,0.05,14.09,0.03,13.46,0.05
C19649,J064016.31+101843.7,17.37,0.00,16.32,0.01,15.79,0.00,14.06,0.06,13.29,0.05,12.90,0.04
C19751,J064016.69+094022.6,18.40,0.02,16.06,0.01,17.09,0.02,15.21,0.07,14.64,0.06,14.36,0.09
C19877,J064016.99+094633.2,15.75,0.00,15.20,0.00,14.70,0.00,13.27,0.03,12.56,0.03,12.40,0.03
C20156,J064017.80+092547.8,17.96,0.01,16.30,0.01,16.74,0.01,14.95,0.05,14.13,0.04,13.63,0.05
C20254,J064018.02+095022.1,17.47,0.01,16.54,0.01,15.78,0.01,14.03,0.03,13.33,0.03,13.04,0.03
C20428,J064018.46+095206.1,18.42,0.01,17.51,0.02,16.50,0.01,14.55,0.04,13.89,0.04,13.65,0.05
C20504,J064018.69+093700.8,18.47,0.02,17.18,0.02,16.62,0.01,13.74,0.02,12.34,0.03,11.51,0.02
C20506,J064018.65+100024.8,17.54,0.01,16.21,0.01,16.07,0.01,14.43,0.04,13.39,0.02,12.71,0.03
C20522,J064018.68+095242.1,17.86,0.01,17.44,0.02,16.34,0.01,14.04,0.03,13.24,0.03,12.89,0.03
C20623,J064018.94+093814.9,19.06,0.02,17.91,0.02,16.82,0.01,14.62,0.05,13.94,0.04,13.70,0.06
C20696,J064019.17+093935.1,18.78,0.03,17.04,0.02,17.05,0.02,14.96,0.05,14.20,0.05,13.87,0.06
C20824,J064019.50+095018.6,18.56,0.02,17.40,0.02,16.68,0.01,14.82,0.05,14.22,0.05,13.89,0.05
C20830,J064019.55+092746.8,20.18,0.05,18.41,0.03,18.12,0.03,15.97,0.12,15.36,0.09,15.00,0.14
C20939,J064019.84+101148.5,16.94,0.01,16.58,0.03,16.20,0.02,14.81,0.05,14.40,0.05,14.18,0.08
C21090,J064020.27+095606.4,15.74,0.00,14.65,0.00,14.22,0.00,12.30,0.03,11.52,0.03,11.21,0.02
C21202,J064020.64+094050.0,18.03,0.01,16.93,0.01,15.81,0.00,13.50,0.02,12.78,0.02,12.41,0.02
C21501,J064021.51+090603.1,16.62,0.00,15.57,0.00,15.38,0.00,13.57,0.04,12.62,0.03,12.05,0.03
C21607,J064021.66+094822.5,18.98,0.02,17.57,0.02,17.22,0.01,15.05,0.06,13.97,0.04,13.49,0.04
C21959,J064022.62+094946.3,16.52,0.00,15.91,0.00,15.39,0.00,13.88,0.03,13.12,0.03,12.87,0.03
C22078,J064022.95+095312.6,19.50,0.03,18.71,0.05,17.42,0.01,15.49,0.06,14.78,0.06,14.34,0.09
C22226,J064023.42+095455.6,17.82,0.01,16.80,0.01,15.97,0.01,14.01,0.04,13.35,0.04,12.97,0.04
C22323,J064023.66+095500.6,19.24,0.02,18.09,0.03,16.96,0.01,14.68,0.04,14.04,0.04,13.60,0.05
C22348,J064023.73+095523.9,16.71,0.00,15.43,0.00,15.21,0.00,13.12,0.03,12.26,0.02,11.81,0.02
C22501,J064024.16+093412.5,17.09,0.01,15.96,0.01,16.02,0.01,13.47,0.02,12.52,0.03,11.84,0.02
C22751,J064024.84+095311.5,16.80,0.00,16.08,0.01,15.40,0.00,13.59,0.06,12.81,:     ,12.52,0.06
C22982,J064025.47+094826.0,15.17,0.00,14.71,0.00,14.38,0.00,13.24,0.04,12.61,0.04,12.45,0.04
C23000,J064025.51+094709.3,19.01,0.02,18.02,0.03,16.61,0.01,14.38,0.04,13.82,0.03,13.50,0.05
C23061,J064025.65+095959.8,17.14,0.01,15.56,0.01,15.95,0.02,13.93,0.03,13.13,0.03,12.65,0.03
C23131,J064025.87+095057.6,16.66,0.00,15.29,0.00,15.77,0.00,13.85,0.03,13.07,0.02,12.60,0.02
C23215,J064026.16+093709.3,17.55,0.01,16.68,0.01,15.95,0.01,14.23,0.04,13.52,0.03,13.30,0.05
C23314,J064026.39+095659.0,19.63,0.06,17.96,0.04,17.26,0.02,14.52,0.03,13.89,0.04,13.50,0.05
C23474,J064026.86+094412.6,18.93,0.02,17.85,0.02,16.70,0.01,14.66,0.04,13.97,0.04,13.62,0.05
C23553,J064027.12+094736.2,20.23,0.07,19.41,0.10,17.67,0.02,15.37,0.06,14.78,0.05,14.40,0.09
C23686,J064027.44+095230.4,18.17,0.01,17.24,0.01,16.23,0.01,14.32,0.03,13.63,0.02,13.36,0.04
C23781,J064027.72+093159.7,17.30,0.01,16.52,0.01,15.90,0.00,14.27,0.03,13.54,0.03,13.29,0.04
C23909,J064028.08+093533.8,17.57,0.01,16.72,0.01,16.05,0.01,14.44,0.04,13.70,0.03,13.50,0.05
C24113,J064028.58+093547.6,15.43,0.00,14.84,0.00,14.31,0.00,12.79,0.02,12.07,0.03,11.85,0.03
C24217,J064028.86+093305.6,16.88,0.00,16.06,0.01,15.38,0.00,13.66,0.02,12.97,0.03,12.78,0.02
C24250,J064028.95+094217.1,14.96,0.00,14.49,0.00,14.13,0.00,12.91,0.03,12.21,0.02,12.02,0.02
C24349,J064029.25+094407.5,17.01,0.00,16.02,0.01,15.66,0.00,14.06,0.03,13.34,0.03,13.06,0.03
C24362,J064029.22+101000.1,20.03,0.05,18.70,0.05,18.27,0.04,16.12,0.10,15.44,0.11,15.04,0.15
C24373,J064029.29+100544.2,18.49,0.04,17.60,0.07,16.60,0.03,14.40,0.03,13.87,0.03,13.53,0.04
C24554,J064029.77+094221.3,16.21,0.00,15.29,0.00,15.25,0.00,13.72,0.03,12.81,0.02,12.13,0.02
C24602,J064029.89+095010.4,13.83,0.00,13.45,0.00,13.21,0.00,12.22,0.03,11.68,0.03,11.56,0.03
C24893,J064030.77+094807.6,17.48,0.01,16.75,0.01,16.27,0.01,14.71,0.04,14.06,0.04,13.66,0.05
C24924,J064030.85+093440.5,14.12,0.00,13.40,0.00,13.39,0.00,12.69,0.02,11.51,0.02,10.67,0.02
C24984,J064030.98+100625.5,18.31,0.02,17.09,0.02,16.35,0.01,14.46,0.04,13.75,0.04,13.47,0.04
C25214,J064031.67+094959.4,20.09,0.05,19.27,0.07,17.76,0.02,15.57,0.06,14.90,0.06,14.61,0.10
C25248,J064031.80+093329.4,19.35,0.05,18.37,0.05,17.33,0.02,15.42,0.05,14.85,0.05,14.60,0.10
C25302,J064031.89+100708.3,18.69,0.03,17.36,0.03,16.95,0.03,15.06,0.04,14.42,0.04,14.08,0.06
C25335,J064032.01+094935.5,16.39,0.00,14.50,0.00,15.32,0.01,13.76,0.03,13.01,0.03,12.57,0.02
C25404,J064032.19+095722.1,18.85,0.02,17.45,0.01,16.82,0.01,14.75,0.04,14.03,0.04,13.76,0.05
C25550,J064032.58+094933.2,19.29,0.03,18.25,0.03,17.07,0.01,14.94,0.04,14.28,0.03,14.05,0.06
C25738,J064033.12+094954.8,19.14,0.04,17.93,0.04,17.29,0.02,14.36,0.04,12.98,0.03,12.16,0.02
C25835,J064033.33+100427.2,19.91,0.04,18.95,0.07,17.84,0.03,15.38,0.05,14.60,0.05,14.14,0.06
C25875,J064033.45+095702.7,18.57,0.01,17.67,0.02,16.62,0.01,14.69,0.04,14.08,0.04,13.81,0.05
C25891,J064033.50+093458.6,17.56,0.01,16.76,0.01,16.11,0.01,14.51,0.03,13.79,0.03,13.57,0.04
C25927,J064033.56+093336.4,17.92,0.01,17.03,0.01,16.23,0.01,14.41,0.03,13.73,0.03,13.47,0.04
C26021,J064033.78+094843.8,16.44,0.00,15.65,0.00,15.00,0.00,13.45,0.03,12.72,0.02,12.35,0.02
C26103,J064034.01+094829.2,18.91,0.02,17.45,0.02,17.12,0.01,14.71,0.04,13.77,0.03,13.19,0.03
C26120,J064034.01+100720.1,18.25,0.01,16.26,0.01,17.13,0.01,15.31,0.05,14.53,0.04,14.11,0.08
C26166,J064034.18+094352.6,18.60,0.02,17.78,0.02,16.68,0.01,14.81,0.03,14.10,0.04,13.76,0.05
C26216,J064034.30+095622.9,19.65,0.03,18.34,0.03,17.46,0.01,15.20,0.04,14.78,0.06,14.19,0.07
C26264,J064034.46+093518.3,16.57,0.00,15.77,0.00,15.16,0.00,13.55,0.02,12.82,0.02,12.53,0.03
C26400,J064034.89+095407.2,17.48,0.01,16.57,0.01,15.61,0.00,13.74,0.03,13.05,0.02,12.81,0.03
C26829,J064036.08+094736.2,18.76,0.02,17.76,0.02,16.54,0.01,14.46,0.05,13.88,0.04,13.67,0.06
C26854,J064036.22+092804.2,18.42,0.01,17.34,0.01,16.41,0.01,14.51,0.03,13.98,0.03,13.67,0.05
C26862,J064036.22+094001.6,18.36,0.01,17.46,0.02,16.52,0.01,14.57,0.03,13.91,0.03,13.64,0.04
C26966,J064036.52+095045.6,15.87,0.00,14.90,0.00,14.59,0.00,12.93,0.03,12.14,0.03,11.71,0.03
C26999,J064036.63+094823.0,15.10,0.00,14.62,0.00,14.26,0.00,13.04,0.02,12.33,0.02,12.21,0.03
C27205,J064037.20+093109.9,16.39,0.00,15.65,0.00,14.93,0.00,13.33,0.03,12.55,0.02,12.33,0.03
C27213,J064037.21+095310.3,17.85,0.01,16.47,0.01,16.20,0.01,14.06,0.03,13.02,0.03,12.39,0.03
C27301,J064037.45+095521.3,15.70,0.00,15.20,0.00,14.81,0.00,13.53,0.03,12.81,0.02,12.65,0.03
C27379,J064037.68+093939.8,16.29,0.00,15.75,0.00,15.30,0.00,14.00,0.03,13.27,0.03,13.14,0.03
C27435,J064037.86+093454.1,15.97,0.00,15.15,0.00,14.67,0.00,12.91,0.02,12.19,0.03,11.83,0.02
C27436,J064037.85+094950.9,16.48,0.00,15.75,0.00,15.02,0.00,13.43,0.03,12.66,0.03,12.45,0.02
C27558,J064038.19+092952.5,16.66,0.00,15.95,0.01,15.42,0.00,13.93,0.03,13.19,0.03,12.89,0.03
C27854,J064039.02+093600.0,15.78,0.00,15.23,0.00,14.75,0.00,13.30,0.02,12.56,0.02,12.40,0.02
C27963,J064039.34+093445.6,16.43,0.00,15.32,0.00,15.29,0.00,12.65,0.02,11.14,0.03,9.95,0.02
C28298,J064040.43+093134.8,19.57,0.04,18.68,0.05,17.57,0.02,15.61,0.06,15.02,0.08,14.75,0.12
C28305,J064040.44+095102.6,16.68,0.01,16.05,0.01,15.50,0.01,14.02,0.03,13.33,0.04,13.07,0.04
C28324,J064040.53+092919.7,18.70,0.03,17.74,0.03,16.83,0.01,15.03,0.04,14.29,0.05,13.96,0.07
C28457,J064040.92+092759.5,17.25,0.00,16.39,0.01,15.53,0.00,13.74,0.03,13.05,0.03,12.87,0.03
C28505,J064041.03+094757.7,15.40,0.00,14.86,0.00,14.47,0.00,13.14,0.03,12.43,0.03,12.17,0.02
C28541,J064041.14+093357.9,16.36,0.00,14.44,0.00,15.47,0.00,13.12,0.02,12.25,0.02,11.45,0.02
C28544,J064041.14+095256.5,15.03,0.00,14.32,0.00,14.15,0.00,12.53,0.03,11.77,0.02,11.25,0.02
C28772,J064041.79+094952.3,15.77,0.00,15.18,0.00,14.74,0.00,13.17,0.03,12.52,0.03,12.33,0.03
C28790,J064041.85+094138.6,17.79,0.01,16.94,0.01,16.09,0.01,14.35,0.03,13.66,0.03,13.46,0.05
C28907,J064042.21+094011.1,15.00,0.00,14.10,0.00,14.18,0.00,12.86,0.03,12.14,0.03,11.80,0.03
C28949,J064042.32+093425.1,17.56,0.01,16.78,0.01,15.94,0.01,14.27,0.04,13.48,0.03,13.35,0.04
C28983,J064042.44+093220.6,14.97,0.00,14.57,0.00,14.27,0.00,13.23,0.03,12.64,0.03,12.52,0.03
C28991,J064042.46+095517.3,18.04,0.01,17.25,0.02,16.42,0.01,14.81,0.05,14.09,0.04,13.94,0.07
C29037,J064042.62+095347.7,15.53,0.00,15.04,0.00,14.68,0.00,13.51,0.03,12.83,0.03,12.69,0.04
C29082,J064042.78+093335.1,16.10,0.00,15.52,0.00,15.04,0.00,13.87,0.03,13.00,0.03,12.67,0.03
C29089,J064042.81+093036.5,17.67,0.01,16.78,0.01,16.18,0.01,14.68,0.04,13.99,0.04,13.69,0.04
C29297,J064043.40+093034.2,17.02,0.00,16.17,0.01,15.77,0.00,13.97,0.03,13.11,0.03,12.39,0.03
C29357,J064043.59+093720.6,19.08,0.02,17.99,0.03,16.84,0.01,14.65,0.04,14.03,0.04,13.80,0.05
C29385,J064043.66+093835.7,17.98,0.01,17.14,0.01,16.29,0.01,14.57,0.04,13.94,0.03,13.71,0.06
C29465,J064043.85+094755.9,18.31,0.01,17.50,0.02,16.58,0.01,14.78,0.04,14.17,0.04,13.93,0.06
C29467,J064043.86+094830.6,16.36,0.00,15.71,0.00,15.13,0.00,13.53,0.03,12.85,0.03,12.66,0.03
C29493,J064043.93+095516.9,19.34,0.04,18.66,0.06,17.35,0.02,14.25,0.04,12.94,0.03,12.47,0.04
C29547,J064044.13+094957.6,17.65,0.01,17.11,0.02,15.96,0.01,13.13,0.03,12.07,0.03,11.56,0.03
C29591,J064044.24+095339.4,17.63,0.01,16.72,0.01,15.73,0.00,13.79,0.03,13.10,0.04,12.85,0.04
C29702,J064044.59+093226.2,17.34,0.01,16.02,0.01,15.81,0.00,14.05,0.04,13.34,0.03,12.98,0.04
C29785,J064044.80+094947.8,17.13,0.01,16.34,0.01,15.82,0.00,14.28,0.03,13.62,0.03,13.41,0.05
C29815,J064044.93+094909.2,17.31,0.01,16.58,0.01,15.94,0.01,14.43,0.04,13.81,0.04,13.55,0.05
C29851,J064045.04+094541.9,15.58,0.00,15.05,0.00,14.58,0.00,13.11,0.02,12.40,0.02,12.24,0.04
C29865,J064045.06+095127.6,17.01,0.00,16.29,0.01,15.69,0.00,14.15,0.04,13.50,0.05,13.23,0.05
C29916,J064045.23+091606.6,17.36,0.00,16.60,0.01,15.94,0.01,14.12,0.03,13.42,0.03,13.15,0.03
C30006,J064045.48+094910.2,16.69,0.00,16.28,0.01,15.39,0.00,13.27,0.03,12.65,0.03,12.20,0.03
C30045,J064045.64+091212.7,19.48,0.02,18.34,0.02,17.74,0.02,15.22,0.05,14.55,0.06,14.14,0.07
C30125,J064045.88+093844.4,17.80,0.01,16.82,0.01,15.49,0.00,13.22,0.03,12.61,0.02,12.34,0.03
C30190,J064046.10+094750.2,16.80,0.00,16.08,0.01,15.43,0.00,13.89,0.04,13.15,0.03,13.02,0.04
C30230,J064046.22+095140.0,19.06,0.03,17.56,0.02,16.81,0.01,14.43,0.04,13.74,0.04,13.30,0.05
C30330,J064046.54+093352.4,17.81,0.01,17.01,0.01,16.30,0.01,14.77,0.05,14.00,0.03,13.80,0.05
C30381,J064046.69+094812.6,19.58,0.06,18.18,0.05,17.32,0.02,14.96,0.04,14.43,0.04,14.04,0.07
C30388,J064046.69+094001.4,18.21,0.01,16.36,0.01,17.06,0.01,15.38,0.06,14.86,0.05,14.53,0.09
C30443,J064046.87+093230.9,17.07,0.00,16.20,0.01,15.41,0.00,13.73,0.04,13.02,0.03,12.77,0.04
C30451,J064046.89+095756.0,19.66,0.06,18.52,0.06,17.76,0.03,15.84,0.10,15.18,0.09,15.18,0.17
C30470,J064046.95+094848.0,16.14,0.00,15.56,0.00,15.12,0.00,13.72,0.03,13.04,0.03,12.79,0.04
C30471,J064046.95+095240.5,18.04,0.01,16.19,0.01,16.80,0.01,14.75,0.04,14.06,0.05,13.41,0.05
C30512,J064047.11+093240.1,15.22,0.00,14.32,0.00,14.22,0.00,12.77,0.03,12.00,0.02,11.69,0.03
C30555,J064047.21+095309.2,17.51,0.01,16.78,0.01,16.18,0.01,14.61,0.04,13.91,0.03,13.77,0.04
C30573,J064047.29+094727.5,17.22,0.01,16.55,0.01,15.86,0.00,14.31,0.04,13.68,0.03,13.50,0.04
C30656,J064047.56+094033.1,19.57,0.04,18.63,0.05,17.30,0.01,15.21,0.06,14.46,0.04,14.45,0.09
C30761,J064047.93+093303.1,17.41,0.01,16.62,0.01,15.99,0.01,14.41,0.03,13.73,0.03,13.47,0.04
C30824,J064048.09+095339.4,15.45,0.00,14.99,0.00,14.64,0.00,13.50,0.03,12.90,0.03,12.73,0.03
C30854,J064048.17+095911.8,19.64,0.06,18.85,0.07,17.61,0.02,15.52,0.06,14.88,0.05,14.53,0.11
C30856,J064048.20+092700.8,17.17,0.00,16.36,0.01,15.56,0.00,13.88,0.03,13.14,0.03,12.93,0.03
C30880,J064048.27+093638.7,15.72,0.00,15.05,0.00,14.46,0.00,12.92,0.03,12.17,0.02,11.95,0.03
C30909,J064048.38+094838.6,16.39,0.00,15.22,0.00,15.21,0.00,13.43,0.02,12.29,0.03,11.47,0.03
C30967,J064048.53+093416.8,18.44,0.02,17.50,0.02,16.67,0.01,14.95,0.05,14.23,0.05,13.94,0.07
C30991,J064048.63+093252.4,16.16,0.00,15.60,0.00,15.10,0.00,13.69,0.04,13.04,0.03,12.80,0.03
C31021,J064048.76+093242.5,15.43,0.00,14.93,0.00,14.51,0.00,13.28,0.03,12.60,0.03,12.40,0.03
C31040,J064048.85+094325.7,15.91,0.00,15.27,0.00,14.78,0.00,13.33,0.03,12.28,0.03,11.71,0.02
C31147,J064049.21+095738.7,16.63,0.00,15.73,0.01,15.35,0.01,13.57,0.03,12.74,0.04,12.37,0.04
C31149,J064049.22+094440.0,17.78,0.01,16.58,0.01,16.49,0.01,14.85,0.04,13.29,0.02,12.07,0.03
C31178,J064049.32+095851.4,17.94,0.01,17.49,0.02,16.80,0.01,15.24,0.06,14.49,0.06,14.27,0.09
C31190,J064049.36+095254.0,19.14,0.04,17.56,0.03,18.13,0.04,15.83,0.09,14.14,0.04,12.72,0.04
C31293,J064049.67+101701.1,17.72,0.02,16.87,0.02,16.00,0.01,14.30,0.04,13.62,0.03,13.24,0.04
C31309,J064049.74+095258.6,17.69,0.01,16.85,0.01,16.02,0.01,14.20,0.03,13.56,0.03,13.33,0.05
C31352,J064049.89+093649.5,14.77,0.00,13.94,0.00,13.98,0.00,12.40,0.03,11.61,0.03,11.16,0.02
C31375,J064049.99+095112.7,18.36,0.01,16.54,0.01,16.74,0.01,14.88,0.04,14.24,0.04,13.94,0.06
C31411,J064050.09+095227.5,17.22,0.01,16.36,0.01,15.49,0.00,13.57,0.04,13.01,0.04,12.66,0.05
C31415,J064050.11+093039.9,18.79,0.02,17.84,0.02,16.73,0.01,14.31,0.04,13.26,0.03,12.88,0.03
C31430,J064050.14+095704.0,16.96,0.00,16.17,0.01,15.43,0.00,13.82,0.03,13.08,0.03,12.84,0.05
C31514,J064050.35+095039.1,19.72,0.04,18.79,0.05,17.58,0.02,15.37,0.07,14.84,0.06,14.41,0.09
C31556,J064050.47+095530.8,19.66,0.06,18.45,0.06,17.72,0.03,15.71,0.08,14.91,0.05,14.56,0.09
C31566,J064050.50+094545.4,18.06,0.01,17.24,0.02,16.50,0.01,14.82,0.04,14.30,0.04,13.93,0.06
C31611,J064050.64+093131.5,18.73,0.02,17.75,0.02,16.40,0.01,14.15,0.06,13.57,0.03,13.20,0.04
C31662,J064050.79+094155.4,18.40,0.01,17.34,0.02,16.39,0.01,14.35,0.03,13.78,0.03,13.56,0.04
C31669,J064050.81+095257.6,19.47,0.04,17.97,0.03,17.51,0.02,15.18,0.05,14.46,0.04,13.96,0.06
C31681,J064050.87+095239.8,19.40,0.05,18.35,0.06,17.19,0.02,15.12,0.05,14.49,0.04,14.09,0.07
C31682,J064050.86+095553.0,15.00,0.00,14.51,0.00,14.15,0.00,12.86,0.02,12.19,0.03,11.97,0.02
C31767,J064051.14+095037.9,18.39,0.01,17.18,0.01,16.47,0.01,14.51,0.04,13.84,0.02,13.32,0.04
C31826,J064051.30+095328.7,19.95,0.06,18.87,0.06,17.57,0.02,15.35,0.05,14.78,0.06,14.50,0.09
C31849,J064051.37+093013.3,17.38,0.01,16.51,0.01,15.68,0.00,13.87,0.03,13.19,0.03,12.97,0.03
C31874,J064051.41+095324.2,19.15,0.03,18.07,0.03,16.89,0.01,14.69,0.04,14.08,0.05,13.88,0.06
C31888,J064051.47+093146.8,17.67,0.01,17.02,0.01,16.38,0.01,15.01,0.04,14.35,0.05,14.12,0.07
C31889,J064051.47+093714.5,16.15,0.00,15.60,0.00,15.08,0.00,13.72,0.03,12.99,0.03,12.87,0.03
C32005,J064051.91+093755.9,15.71,0.00,15.45,0.00,15.27,0.00,14.37,0.04,13.62,0.03,12.89,0.03
C32054,J064052.08+095213.8,15.55,0.00,14.98,0.00,14.50,0.00,13.10,0.02,12.40,0.02,12.21,0.03
C32060,J064052.11+092913.9,18.71,0.03,17.50,0.02,16.78,0.01,14.15,0.03,13.34,0.04,12.85,0.03
C32086,J064052.20+095643.3,16.94,0.00,16.22,0.01,15.64,0.00,14.16,0.04,13.39,0.04,13.24,0.05
C32087,J064052.21+095231.1,16.44,0.00,15.78,0.00,15.22,0.00,13.73,0.03,12.99,0.02,12.74,0.04
C32167,J064052.54+095058.5,17.12,0.01,16.38,0.01,15.75,0.01,14.19,0.04,13.45,0.03,13.23,0.03
C32171,J064052.55+095206.0,15.55,0.00,14.88,0.00,14.32,0.00,12.69,0.02,11.97,0.02,11.72,0.03
C32207,J064052.68+094421.0,16.04,0.00,15.34,0.00,14.75,0.00,13.19,0.02,12.51,0.03,12.26,0.04
C32219,J064052.73+092843.7,18.19,0.01,17.09,0.01,16.85,0.01,15.06,0.05,14.02,0.04,13.38,0.04
C32226,J064052.76+094300.4,17.68,0.01,16.86,0.01,16.05,0.01,14.32,0.04,13.59,0.04,13.28,0.04
C32265,J064052.93+094454.4,15.01,0.00,14.40,0.00,14.10,0.00,12.70,0.02,11.86,0.02,11.27,0.02
C32270,J064052.96+092625.7,18.23,0.01,16.55,0.01,16.31,0.01,14.14,0.03,13.33,0.03,12.92,0.03
C32295,J064053.02+095259.5,16.35,0.00,15.72,0.00,15.17,0.00,13.40,0.02,12.67,0.03,12.46,0.03
C32341,J064053.21+092954.1,17.83,0.01,16.97,0.01,16.18,0.01,14.50,0.07,13.78,0.07,13.54,0.05
C32413,J064053.53+102252.7,18.28,0.02,16.61,0.01,16.46,0.01,14.58,0.04,13.45,0.03,12.73,0.03
C32434,J064053.63+092953.3,18.69,0.02,17.39,0.02,16.66,0.01,14.59,0.05,13.97,0.03,13.57,0.05
C32443,J064053.64+093324.8,14.10,0.00,13.40,0.00,13.47,0.00,12.35,0.03,11.68,0.02,11.32,0.02
C32453,J064053.67+095800.0,16.26,0.01,15.67,0.01,15.23,0.01,13.81,0.03,13.08,0.03,12.86,0.04
C32515,J064053.95+095058.1,17.93,0.01,17.03,0.02,16.14,0.01,14.27,0.04,13.61,0.04,13.46,0.05
C32540,J064054.11+092951.1,16.68,0.00,16.00,0.01,15.42,0.00,13.81,0.03,13.12,0.03,12.95,0.03
C32541,J064054.11+095224.5,18.37,0.02,16.41,0.01,17.28,0.02,15.34,0.07,14.88,0.06,14.33,0.08
C32545,J064054.13+094843.4,16.62,0.00,14.59,0.00,15.72,0.00,14.16,0.03,13.43,0.02,13.07,0.03
C32567,J064054.19+095552.0,16.04,0.00,15.47,0.00,15.03,0.00,13.69,0.02,12.94,0.03,12.76,0.03
C32568,J064054.20+095616.9,20.08,0.09,18.73,0.08,17.76,0.03,15.38,0.08,14.79,0.10,14.30,0.12
C32585,J064054.26+094920.4,15.72,0.00,14.30,0.00,14.64,0.00,13.10,0.03,12.28,0.03,11.80,0.03
C32812,J064055.15+093318.6,19.15,0.03,18.12,0.03,17.19,0.01,15.35,0.05,14.59,0.05,14.49,0.09
C32824,J064055.19+095049.8,15.29,0.00,14.76,0.00,14.38,0.00,13.07,0.02,12.42,0.03,12.23,0.03
C32846,J064055.28+093325.0,19.23,0.03,18.22,0.03,17.18,0.01,15.11,0.06,14.50,0.06,14.45,0.11
C32868,J064055.36+095215.9,18.37,0.01,17.42,0.02,16.26,0.01,14.16,0.05,13.58,0.05,13.25,0.05
C32879,J064055.43+093723.7,15.00,0.00,14.49,0.00,14.04,0.00,12.70,0.03,12.02,0.03,11.80,0.03
C32892,J064055.50+093121.4,13.54,0.00,13.01,0.00,12.60,0.00,11.50,0.03,10.80,0.02,10.66,0.02
C32919,J064055.62+093824.9,17.61,0.01,16.72,0.01,15.75,0.00,14.12,0.03,13.39,0.03,13.04,0.04
C32922,J064055.62+095212.5,19.79,0.07,18.52,0.06,17.29,0.02,15.06,0.05,14.49,0.05,14.22,0.07
C32959,J064055.73+095707.7,18.67,0.04,17.64,0.05,16.67,0.02,14.75,0.04,14.05,0.04,13.81,0.05
C32960,J064055.74+094645.6,17.66,0.01,16.72,0.01,15.81,0.00,13.94,0.03,13.28,0.04,12.90,0.03
C32974,J064055.79+094018.2,16.98,0.00,16.26,0.01,15.63,0.00,13.92,0.03,13.22,0.03,12.95,0.04
C32993,J064055.87+093717.8,18.88,0.03,17.70,0.03,16.66,0.01,14.46,0.04,13.87,0.03,13.56,0.05
C32994,J064055.87+095130.5,16.82,0.00,16.09,0.01,15.45,0.00,13.86,0.03,13.15,0.02,12.92,0.03
C33060,J064056.14+091607.4,19.82,0.03,18.74,0.03,17.66,0.02,15.23,0.06,14.38,0.05,13.93,0.06
C33066,J064056.17+093630.9,15.66,0.00,14.92,0.00,14.44,0.00,11.89,0.02,10.82,0.02,10.05,0.02
C33082,J064056.26+093932.6,16.38,0.00,15.64,0.00,15.20,0.00,13.22,0.03,12.32,0.03,11.76,0.02
C33085,J064056.27+094038.0,19.11,0.02,18.20,0.03,17.46,0.02,15.89,0.08,15.29,0.09,14.78,0.11
C33098,J064056.31+093417.9,16.94,0.01,16.33,0.01,15.90,0.01,14.67,0.03,14.00,0.03,13.71,0.05
C33122,J064056.40+093553.3,15.98,0.00,14.69,0.00,14.84,0.00,12.77,0.03,11.79,0.02,11.02,0.02
C33153,J064056.49+092953.8,17.81,0.01,16.85,0.01,15.71,0.00,13.62,0.03,12.94,0.03,12.72,0.03
C33245,J064056.84+095156.6,16.96,0.00,16.20,0.01,15.52,0.00,14.02,0.03,13.30,0.02,13.01,0.04
C33309,J064057.07+095642.7,18.51,0.03,17.60,0.05,16.64,0.02,14.72,0.04,14.11,0.04,13.81,0.07
C33395,J064057.46+092617.0,19.03,0.02,18.01,0.02,17.28,0.01,15.50,0.06,15.02,0.07,14.56,0.09
C33396,J064057.46+092923.4,16.75,0.00,16.10,0.01,15.49,0.00,14.11,0.03,13.45,0.03,13.19,0.04
C33404,J064057.48+095457.4,18.68,0.02,17.85,0.03,16.77,0.01,14.82,0.04,14.26,0.04,14.04,0.06
C33406,J064057.50+094920.8,17.28,0.01,16.41,0.01,15.49,0.00,13.70,0.02,13.06,0.02,12.78,0.04
C33435,J064057.59+095812.7,18.45,0.02,17.20,0.02,16.47,0.01,14.06,0.04,13.30,0.04,12.82,0.05
C33457,J064057.67+093150.1,18.37,0.01,17.55,0.02,16.37,0.01,14.48,0.03,13.88,0.03,13.64,0.04
C33507,J064057.85+094120.2,15.56,0.00,14.70,0.00,14.44,0.00,12.87,0.03,11.91,0.03,11.27,0.02
C33540,J064058.00+094131.5,19.21,0.03,18.19,0.03,17.14,0.01,15.10,0.05,14.40,0.05,14.16,0.06
C33568,J064058.10+093653.4,17.74,0.01,16.46,0.01,15.56,0.00,13.31,0.03,12.48,0.02,12.08,0.02
C33578,J064058.14+095235.4,19.56,0.05,18.39,0.05,17.15,0.02,15.06,0.05,14.36,0.06,14.28,0.09
C33599,J064058.21+095544.6,16.56,0.00,15.79,0.00,15.10,0.00,13.46,0.02,12.77,0.03,12.53,0.03
C33600,J064058.22+095230.8,19.38,0.03,17.09,0.01,18.30,0.03,16.39,0.15,15.78,0.13,15.05,0.16
C33624,J064058.35+093756.8,20.64,0.10,19.11,0.07,17.82,0.02,14.84,0.03,14.07,0.03,13.71,0.04
C33640,J064058.40+092725.0,17.49,0.01,16.54,0.01,15.63,0.00,13.62,0.03,12.91,0.03,12.68,0.03
C33648,J064058.43+093744.5,20.10,0.09,18.94,0.08,17.31,0.02,14.16,0.03,13.39,0.03,12.99,0.03
C33700,J064058.64+094554.6,15.49,0.00,14.94,0.00,14.49,0.00,13.27,0.02,12.57,0.03,12.35,0.03
C33709,J064058.68+093613.2,16.57,0.00,15.51,0.00,14.67,0.00,12.41,0.02,11.58,0.02,11.13,0.02
C33749,J064058.84+093918.8,16.46,0.00,15.62,0.01,15.27,0.00,13.66,0.03,12.98,0.02,12.72,0.02
C33801,J064059.04+094906.2,16.56,0.00,15.86,0.00,15.23,0.00,13.73,0.02,12.96,0.02,12.82,0.03
C33806,J064059.06+093322.2,16.72,0.00,15.29,0.00,15.56,0.00,13.94,0.03,13.09,0.04,12.60,0.04
C33866,J064059.32+094616.6,15.38,0.00,14.59,0.00,14.25,0.00,12.78,0.02,11.92,0.03,11.51,0.02
C33877,J064059.37+093333.4,17.00,0.00,16.29,0.01,15.93,0.01,12.91,0.03,11.87,0.03,11.19,0.02
C33882,J064059.40+095735.6,16.86,0.01,16.33,0.02,15.95,0.02,14.75,0.06,14.05,0.04,13.78,0.05
C33922,J064059.56+093906.4,17.53,0.01,16.28,0.01,16.04,0.01,13.69,0.03,12.79,0.02,12.27,0.03
C33944,J064059.67+094904.7,19.18,0.03,17.50,0.02,17.53,0.02,15.06,0.05,13.77,0.03,12.92,0.04
C33966,J064059.79+100212.6,17.89,0.02,16.27,0.02,16.67,0.04,14.66,0.04,13.82,0.04,13.50,0.04
C33976,J064059.83+095148.9,16.18,0.00,15.50,0.00,14.93,0.00,13.46,0.02,12.78,0.03,12.61,0.03
C33988,J064059.87+094932.9,17.73,0.01,16.97,0.01,16.21,0.01,14.53,0.04,13.95,0.04,13.70,0.05
C34090,J064100.28+092834.1,17.86,0.01,15.98,0.00,16.66,0.01,14.67,0.04,13.86,0.03,13.34,0.04
C34127,J064100.41+094115.3,18.83,0.02,17.87,0.02,16.84,0.01,14.93,0.07,14.21,0.06,13.89,0.08
C34182,J064100.65+100214.4,18.19,0.03,17.37,0.06,16.44,0.03,14.58,0.03,13.99,0.03,13.84,0.06
C34222,J064100.81+095207.6,16.78,0.01,16.14,0.01,15.72,0.01,14.03,0.02,13.12,0.02,12.63,0.03
C34223,J064100.83+093014.3,19.15,0.03,17.66,0.02,17.08,0.01,14.82,0.04,14.28,0.05,13.93,0.06
C34280,J064101.05+092233.5,18.99,0.02,18.14,0.03,17.06,0.01,15.09,0.05,14.45,0.05,14.08,0.07
C34324,J064101.23+091339.9,17.17,0.00,16.72,0.01,16.17,0.01,14.66,0.03,14.06,0.04,13.94,0.06
C34426,J064101.61+093728.7,17.31,0.01,15.61,0.00,16.25,0.01,14.75,0.03,13.83,0.04,13.33,0.04
C34452,J064101.69+092303.7,19.86,0.04,18.66,0.04,17.57,0.02,15.33,0.05,14.75,0.06,14.46,0.09
C34464,J064101.73+095551.4,16.66,0.00,15.84,0.00,15.01,0.00,13.28,0.03,12.54,0.03,12.30,0.03
C34532,J064101.95+095003.8,18.02,0.01,17.05,0.01,16.33,0.01,14.31,0.03,13.74,0.04,13.51,0.04
C34638,J064102.45+095225.0,16.91,0.00,16.21,0.01,15.65,0.00,14.17,0.03,13.52,0.02,13.27,0.03
C34671,J064102.59+093513.1,14.79,0.00,14.35,0.00,14.03,0.00,12.85,0.02,12.23,0.03,12.05,0.02
C34675,J064102.59+093640.2,19.11,0.04,17.68,0.03,16.87,0.01,14.34,0.03,13.53,0.02,13.14,0.04
C34678,J064102.62+095102.6,18.40,0.02,17.41,0.02,16.33,0.01,14.20,0.03,13.66,0.04,13.38,0.04
C34713,J064102.76+094836.4,20.35,0.08,19.32,0.09,18.12,0.03,15.85,0.08,15.37,0.08,15.23,0.17
C34722,J064102.79+092315.2,17.44,0.00,16.67,0.01,15.93,0.00,14.30,0.03,13.57,0.03,13.41,0.05
C34726,J064102.84+095522.2,18.55,0.02,17.62,0.02,16.55,0.01,14.56,0.04,13.93,0.03,13.61,0.05
C34733,J064102.85+100712.0,16.40,0.01,15.61,0.01,15.17,0.01,13.98,0.02,13.22,0.03,12.87,0.03
C34739,J064102.87+095352.8,17.24,0.01,16.37,0.01,15.58,0.01,13.78,0.02,13.11,0.03,12.88,0.03
C34786,J064103.09+092904.5,17.84,0.01,16.95,0.01,16.10,0.01,14.29,0.04,13.58,0.03,13.31,0.03
C34803,J064103.19+092603.0,17.00,0.00,16.29,0.01,15.78,0.00,14.22,0.04,13.50,0.03,13.31,0.04
C34859,J064103.46+093211.7,19.70,0.04,18.58,0.04,17.13,0.01,14.54,0.03,13.75,0.03,13.38,0.04
C34909,J064103.61+093029.0,16.79,0.00,15.73,0.00,14.89,0.00,12.81,0.03,12.03,0.03,11.69,0.03
C34945,J064103.74+092739.8,15.45,0.00,14.97,0.00,14.61,0.00,13.34,0.03,12.67,0.02,12.49,0.03
C34989,J064103.89+091935.2,20.81,0.10,18.95,0.06,18.35,0.04,15.24,0.05,14.27,0.05,13.74,0.06
C35020,J064104.00+092824.3,18.48,0.01,17.45,0.01,16.47,0.01,14.52,0.06,13.87,0.05,13.58,0.05
C35042,J064104.07+093521.1,15.98,0.00,15.30,0.00,14.67,0.00,13.02,0.03,12.34,0.02,12.10,0.02
C35072,J064104.20+093655.6,18.83,0.02,17.85,0.02,16.70,0.01,14.67,0.04,13.98,0.03,13.84,0.04
C35074,J064104.20+092840.5,19.83,0.03,19.03,0.05,17.66,0.01,15.60,0.07,14.93,0.06,14.55,0.09
C35091,J064104.32+093547.7,17.90,0.01,16.94,0.02,16.08,0.01,14.25,0.03,13.60,0.03,13.30,0.03
C35101,J064104.37+092730.6,17.63,0.01,16.82,0.01,16.08,0.01,14.41,0.03,13.71,0.04,13.49,0.05
C35111,J064104.44+093643.4,16.86,0.01,15.53,0.01,15.66,0.01,13.93,0.03,13.11,0.02,12.64,0.02
C35119,J064104.49+095212.7,18.45,0.01,17.64,0.02,16.75,0.01,14.94,0.04,14.38,0.05,14.17,0.07
C35122,J064104.51+093013.4,17.34,0.01,16.51,0.01,15.71,0.00,13.97,0.03,13.21,0.03,13.03,0.04
C35132,J064104.55+092609.2,18.13,0.02,17.17,0.02,16.45,0.01,14.62,0.04,13.91,0.03,13.71,0.05
C35140,J064104.58+093830.9,17.14,0.00,15.58,0.00,15.59,0.00,13.77,0.03,13.03,0.03,12.55,0.03
C35186,J064104.82+094433.3,18.71,0.02,17.19,0.01,17.04,0.01,14.33,0.03,13.52,0.03,12.92,0.04
C35188,J064104.83+095225.4,20.01,0.06,18.79,0.05,17.45,0.02,15.11,0.04,14.51,0.04,14.28,0.08
C35239,J064105.07+094922.8,18.43,0.01,17.42,0.02,16.15,0.01,13.99,0.03,13.41,0.02,13.07,0.04
C35263,J064105.14+094855.5,15.72,0.00,15.22,0.00,14.85,0.00,13.58,0.02,12.94,0.03,12.75,0.03
C35309,J064105.34+092812.5,19.28,0.03,17.43,0.02,17.54,0.02,15.30,0.05,14.71,0.05,14.15,0.07
C35310,J064105.35+095556.2,19.36,0.05,18.29,0.05,17.25,0.02,15.26,0.05,14.65,0.05,14.38,0.11
C35319,J064105.37+093313.4,14.79,0.00,14.25,0.00,13.87,0.00,12.48,0.03,11.85,0.02,11.64,0.02
C35339,J064105.49+095653.4,18.70,0.03,17.70,0.05,16.62,0.02,14.41,0.03,13.77,0.03,13.61,0.06
C35351,J064105.55+093140.6,17.35,0.01,16.43,0.01,15.58,0.01,13.13,0.04,12.36,0.04,12.07,0.04
C35443,J064105.98+093139.8,18.06,0.01,17.28,0.01,16.48,0.01,14.33,0.03,13.42,0.03,13.06,0.04
C35444,J064105.98+093914.2,18.17,0.02,16.74,0.01,16.02,0.01,13.73,0.03,13.12,0.03,12.74,0.03
C35490,J064106.24+093308.8,18.69,0.02,17.57,0.02,16.53,0.01,14.11,0.03,13.35,0.03,13.05,0.03
C35491,J064106.23+092503.6,17.25,0.00,16.17,0.01,15.26,0.00,13.12,0.02,12.49,0.02,12.17,0.03
C35520,J064106.42+093506.1,19.98,0.05,19.13,0.07,18.29,0.03,16.42,0.12,15.95,0.15,15.22,   
C35524,J064106.43+092838.8,16.68,0.00,15.57,0.00,15.44,0.00,13.85,0.03,13.12,0.03,12.98,0.03
C35536,J064106.51+095345.3,17.19,0.01,16.52,0.01,15.87,0.00,14.38,0.04,13.68,0.04,13.45,0.04
C35615,J064106.90+092924.0,16.93,0.00,16.08,0.01,15.60,0.00,13.41,0.02,12.55,0.02,11.93,0.02
C35631,J064106.97+094054.5,17.51,0.01,16.58,0.01,15.59,0.00,13.57,0.03,12.84,0.03,12.59,0.03
C35673,J064107.16+092729.4,14.40,0.00,13.44,0.00,13.73,0.00,12.55,0.04,11.65,0.04,11.04,0.04
C35681,J064107.22+094225.5,19.16,0.03,18.33,0.04,17.18,0.01,15.30,0.05,14.65,0.04,14.54,0.09
C35692,J064107.29+094956.6,17.63,0.01,16.70,0.01,15.62,0.00,13.65,0.03,12.98,0.03,12.76,0.03
C35697,J064107.30+093118.0,17.05,0.00,16.22,0.01,15.53,0.00,13.96,0.06,13.39,0.05,13.13,0.05
C35719,J064107.41+093111.0,17.17,0.01,16.32,0.01,15.62,0.00,14.03,0.03,13.42,0.03,13.21,0.03
C35732,J064107.45+093433.6,19.03,0.03,17.82,0.03,17.15,0.02,15.15,0.05,14.47,0.05,14.31,0.08
C35738,J064107.49+093336.9,19.40,0.03,18.07,0.03,16.93,0.01,14.39,0.03,13.67,0.03,13.29,0.04
C35756,J064107.57+094133.6,17.81,0.01,16.45,0.01,16.21,0.01,14.46,0.05,13.77,0.06,13.48,0.07
C35800,J064107.77+094115.0,15.22,0.00,14.67,0.00,14.18,0.00,12.81,0.03,12.04,0.02,11.85,0.02
C35803,J064107.77+092813.5,15.78,0.00,15.14,0.00,14.57,0.00,13.11,0.02,12.34,0.02,12.18,0.02
C35846,J064107.99+093446.9,18.31,0.01,17.53,0.02,16.56,0.01,13.98,0.03,12.69,0.03,12.12,0.02
C35851,J064108.02+093040.3,15.06,0.00,14.63,0.00,14.32,0.00,13.26,0.03,12.64,0.03,12.48,0.03
C35881,J064108.18+095415.7,19.82,0.05,18.84,0.06,17.41,0.02,15.03,0.05,14.47,0.04,14.28,0.09
C35894,J064108.22+093409.4,17.31,0.01,16.34,0.01,15.43,0.01,12.97,0.03,11.90,0.03,11.50,0.04
C35896,J064108.22+093830.4,18.88,0.02,17.75,0.02,16.80,0.01,13.63,0.03,12.31,0.03,11.55,0.02
C35908,J064108.28+093022.8,17.41,0.01,15.99,0.01,15.91,0.01,13.77,0.03,12.95,0.03,12.55,0.04
C35926,J064108.39+094036.1,18.18,0.01,17.25,0.01,16.41,0.01,14.54,0.03,13.86,0.04,13.65,0.04
C35931,J064108.45+093752.5,19.40,0.03,18.27,0.03,17.02,0.01,14.62,0.03,13.98,0.04,13.69,0.05
C35942,J064108.57+094251.5,15.85,0.00,15.26,0.00,14.73,0.00,13.28,0.03,12.58,0.03,12.38,0.03
C35948,J064108.59+093003.6,20.13,0.09,18.67,0.07,17.57,0.02,15.44,0.06,14.40,0.19,13.82,0.24
C35958,J064108.65+095346.6,20.03,0.09,18.98,0.10,18.04,0.04,15.65,0.09,15.26,0.09,14.80,0.12
C36002,J064108.86+095301.2,17.37,0.01,16.44,0.01,15.87,0.01,14.07,0.03,13.23,0.03,12.76,0.07
C36016,J064108.93+095647.7,18.95,0.02,17.88,0.02,17.09,0.01,15.19,0.05,14.60,0.06,14.32,0.09
C36018,J064108.93+094114.8,14.67,0.00,14.26,0.00,13.98,0.00,12.90,0.03,12.28,0.02,12.17,0.02
C36032,J064108.96+093346.0,16.67,0.00,15.37,0.00,14.88,0.00,12.96,0.02,12.14,0.02,11.80,0.03
C36070,J064109.20+095157.1,19.31,0.03,18.37,0.04,17.25,0.01,15.23,0.06,14.50,0.06,14.15,0.09
C36071,J064109.20+095301.5,16.74,0.00,16.00,0.01,15.35,0.00,13.63,0.05,12.95,0.06,12.71,0.03
C36135,J064109.52+093525.5,15.25,0.00,14.61,0.00,13.99,0.00,12.44,0.03,11.67,0.02,11.52,0.02
C36169,J064109.67+094820.5,18.20,0.02,17.31,0.02,16.37,0.01,14.56,0.04,13.92,0.03,13.60,0.04
C36198,J064109.85+101502.6,17.88,0.04,16.80,0.06,16.23,0.04,13.19,0.02,11.80,0.02,10.85,0.02
C36216,J064109.93+093020.1,16.97,0.01,16.13,0.01,15.64,0.01,13.98,0.03,13.30,0.02,13.25,:      
C36252,J064110.15+093128.5,17.05,0.00,16.15,0.01,15.35,0.00,13.48,0.03,12.79,0.03,12.61,0.03
C36287,J064110.28+093325.1,16.83,0.00,16.02,0.01,15.27,0.00,13.52,0.03,12.80,0.03,12.56,0.02
C36368,J064110.71+095742.5,16.26,0.01,15.62,0.01,15.14,0.01,13.47,0.03,12.76,0.03,12.51,0.03
C36389,J064110.80+094641.2,17.04,0.00,16.19,0.01,15.33,0.00,13.52,0.03,12.88,0.03,12.67,0.03
C36407,J064110.86+095318.3,18.08,0.01,17.07,0.01,15.91,0.01,13.68,0.03,13.18,0.03,12.82,0.04
C36437,J064111.00+093555.7,16.79,0.00,15.67,0.00,15.48,0.00,13.36,0.03,12.23,0.02,11.50,0.03
C36493,J064111.28+091948.6,18.97,0.01,18.13,0.02,17.03,0.01,13.47,0.03,12.02,0.02,11.20,0.03
C36596,J064111.91+093743.9,18.70,0.02,17.86,0.03,16.86,0.01,14.66,0.04,13.36,0.03,12.57,0.03
C36597,J064111.94+095941.2,17.40,0.02,16.61,0.03,15.88,0.02,14.20,0.04,13.52,0.04,13.32,0.05
C36634,J064112.08+091448.9,19.34,0.02,18.70,0.03,18.16,0.03,16.47,0.14,16.24,0.21,15.58,0.24
C36662,J064112.26+094012.1,18.85,0.02,17.97,0.03,16.71,0.01,14.74,0.04,14.10,0.03,13.70,0.05
C36696,J064112.43+095500.1,18.12,0.01,17.29,0.01,16.42,0.01,14.75,0.04,14.13,0.04,13.89,0.06
C36702,J064112.42+091324.7,20.06,0.03,19.05,0.04,17.48,0.01,14.79,0.04,14.18,0.04,13.79,0.06
C36709,J064112.50+094620.4,17.63,0.01,16.78,0.01,15.85,0.00,13.92,0.03,13.29,0.02,13.10,0.03
C36710,J064112.47+090851.0,18.60,0.01,17.70,0.01,16.80,0.01,14.98,0.05,14.28,0.04,14.17,0.08
C36714,J064112.52+093508.8,18.21,0.02,17.21,0.02,16.11,0.01,14.11,0.03,13.56,0.03,13.25,0.04
C36794,J064112.89+094600.8,18.14,0.01,17.20,0.01,16.38,0.01,14.50,0.04,13.89,0.03,13.70,0.05
C36810,J064112.92+090525.7,18.35,0.01,16.93,0.01,16.97,0.01,14.51,0.04,13.67,0.03,13.27,0.05
C36813,J064112.96+093532.3,16.14,0.00,15.47,0.00,14.82,0.00,13.22,0.03,12.43,0.02,12.28,0.03
C36818,J064113.02+092739.3,16.20,0.00,15.46,0.00,14.85,0.00,13.25,0.06,12.50,0.06,12.30,0.05
C36828,J064113.06+093138.1,18.69,0.02,16.83,0.01,17.14,0.01,14.91,0.04,14.17,0.04,13.72,0.05
C36831,J064113.07+092304.4,17.91,0.00,17.11,0.01,16.32,0.00,14.64,0.04,13.86,0.03,13.65,0.05
C36835,J064113.12+093106.7,18.53,0.02,17.40,0.02,16.52,0.01,14.39,0.04,13.67,0.03,13.39,0.05
C36839,J064113.13+092436.6,18.59,0.02,17.56,0.03,16.77,0.01,14.94,0.05,14.41,0.03,14.28,0.09
C36876,J064113.31+094958.4,19.02,0.02,18.18,0.03,17.39,0.01,15.98,0.09,15.11,0.06,14.85,0.14
C36877,J064113.31+095154.5,16.65,0.00,15.99,0.01,15.44,0.00,14.00,0.03,13.33,0.03,13.07,0.04
C36879,J064113.30+093150.3,16.86,0.00,15.51,0.00,14.90,0.00,12.74,0.03,12.03,0.02,11.68,0.03
C36887,J064113.36+100330.2,18.46,0.04,17.48,0.06,16.60,0.03,14.85,0.05,14.09,0.05,13.81,0.06
C36888,J064113.33+092807.4,15.60,0.00,15.04,0.00,14.70,0.00,13.42,0.03,12.73,0.02,12.55,0.03
C36891,J064113.37+093813.8,17.88,0.01,16.97,0.02,16.04,0.01,13.48,0.03,12.31,0.03,11.77,0.03
C36902,J064113.41+093023.7,20.57,0.09,18.95,0.06,18.44,0.04,15.37,0.06,13.84,0.04,12.88,0.03
C37041,J064114.14+092640.5,15.87,0.00,15.22,0.00,14.80,0.00,13.22,0.03,12.52,0.02,12.33,0.02
C37068,J064114.31+095404.6,19.32,0.03,18.31,0.04,17.05,0.01,14.76,0.04,14.16,0.04,13.93,0.06
C37103,J064114.47+093321.4,14.73,0.00,14.25,0.00,13.86,0.00,12.60,0.03,11.94,0.03,11.72,0.03
C37104,J064114.48+093714.4,16.30,0.00,15.68,0.00,15.20,0.00,13.88,0.03,13.19,0.04,12.95,0.04
C37171,J064114.84+093235.8,16.21,0.00,15.39,0.00,14.53,0.00,12.52,0.03,11.69,0.02,11.43,0.02
C37217,J064115.11+092644.3,16.05,0.00,15.18,0.00,14.89,0.00,13.00,0.03,12.06,0.02,11.60,0.02
C37237,J064115.21+093757.7,16.24,0.00,15.31,0.00,15.14,0.00,13.72,0.03,12.99,0.02,12.70,0.02
C37363,J064115.99+092609.5,15.92,0.00,14.62,0.00,14.73,0.00,12.70,0.03,11.91,0.04,11.45,0.03
C37366,J064116.00+091635.1,19.53,0.02,17.77,0.01,18.34,0.02,16.00,0.12,14.11,0.04,12.83,0.04
C37387,J064116.11+092643.5,18.57,0.01,17.52,0.02,16.58,0.01,14.62,0.04,13.93,0.02,13.57,0.05
C37535,J064116.85+093620.6,16.87,0.01,16.00,0.01,15.24,0.00,13.53,0.03,12.86,0.04,12.62,0.04
C37581,J064117.06+093252.3,17.44,0.01,16.61,0.01,15.93,0.01,14.27,0.03,13.59,0.04,13.36,0.04
C37590,J064117.11+095240.6,16.67,0.00,16.04,0.01,15.49,0.00,14.06,0.03,13.35,0.03,13.21,0.03
C37612,J064117.16+093012.4,19.24,0.04,18.74,0.07,17.20,0.02,13.74,0.03,11.99,0.02,11.36,0.03
C37707,J064117.51+092806.4,18.19,0.01,16.01,0.00,17.33,0.01,15.48,0.06,14.67,0.05,14.30,0.07
C37748,J064117.71+092926.2,14.96,0.00,14.29,0.00,13.70,0.00,12.12,0.03,11.35,0.02,11.14,0.02
C37798,J064117.93+093337.0,14.94,0.00,14.41,0.00,13.98,0.00,12.63,0.02,11.97,0.02,11.78,0.03
C37800,J064117.95+100402.1,17.96,0.05,17.06,0.08,16.19,0.04,14.46,0.04,13.79,0.03,13.52,0.05
C37804,J064117.93+092901.1,17.29,0.01,15.60,0.00,15.73,0.00,13.33,0.03,12.30,0.02,11.85,0.02
C37902,J064118.30+092833.0,17.43,0.01,16.72,0.01,15.94,0.01,14.33,0.04,13.63,0.03,13.38,0.04
C37904,J064118.32+094406.8,16.90,0.00,16.17,0.01,15.54,0.00,14.00,0.03,13.32,0.02,13.03,0.03
C37927,J064118.39+093129.5,17.70,0.01,16.74,0.01,16.01,0.01,14.31,0.02,13.74,0.02,13.45,0.04
C38035,J064118.83+093019.9,18.75,0.02,17.80,0.02,16.88,0.01,15.04,0.05,14.41,0.05,14.03,0.06
C38110,J064119.12+092629.4,16.53,0.00,14.93,0.00,15.21,0.00,13.40,0.03,12.55,0.02,12.16,0.02
C38146,J064119.26+093048.7,19.11,0.03,18.19,0.03,16.93,0.01,14.83,0.05,14.14,0.04,13.84,0.06
C38152,J064119.29+093807.2,20.26,0.07,18.58,0.04,17.75,0.02,14.16,0.03,12.82,0.02,12.08,0.03
C38178,J064119.38+092146.9,14.98,0.00,14.63,0.00,14.46,0.00,13.77,0.03,13.25,0.03,13.23,0.04
C38296,J064119.85+092704.9,17.32,0.00,16.50,0.01,15.65,0.00,13.92,0.03,13.21,0.03,13.01,0.04
C38384,J064120.22+094908.4,19.18,0.03,18.26,0.03,17.19,0.01,15.28,0.06,14.69,0.05,14.43,0.08
C38449,J064120.54+094730.1,16.38,0.00,15.73,0.00,15.14,0.00,13.63,0.02,12.95,0.03,12.71,0.03
C38523,J064120.75+093012.0,16.37,0.00,15.62,0.00,15.16,0.00,13.54,0.03,12.90,0.03,12.64,0.03
C38553,J064120.86+093444.8,19.31,0.03,18.35,0.04,17.20,0.01,15.10,0.06,14.48,0.06,14.31,0.09
C38598,J064121.05+093241.6,20.17,0.07,19.18,0.08,17.71,0.02,15.25,0.05,14.72,0.05,14.43,0.08
C38632,J064121.19+093214.5,16.95,0.00,16.19,0.01,15.58,0.00,14.08,0.03,13.40,0.03,13.19,0.04
C38691,J064121.48+095301.6,20.10,0.06,18.75,0.05,18.34,0.03,15.99,0.11,15.38,0.10,15.19,0.18
C38841,J064122.03+092028.4,17.80,0.01,17.01,0.01,16.38,0.01,14.80,0.05,14.01,0.03,13.81,0.05
C39036,J064122.81+092938.9,15.28,0.00,14.88,0.00,14.62,0.00,13.72,0.03,13.12,0.03,12.94,0.03
C39085,J064122.98+092930.7,18.06,0.01,17.38,0.02,16.65,0.01,15.17,0.06,14.57,0.05,14.27,0.08
C39139,J064123.17+093522.7,19.68,0.06,18.58,0.06,17.38,0.02,15.03,0.05,14.46,0.06,14.18,0.07
C39156,J064123.20+093036.4,16.80,0.00,16.00,0.01,15.50,0.00,13.92,0.03,13.20,0.02,13.03,0.04
C39192,J064123.34+093804.5,19.41,0.03,18.38,0.04,17.33,0.01,15.35,0.06,14.72,0.07,14.71,0.11
C39235,J064123.46+094558.6,16.07,0.00,15.46,0.00,14.96,0.00,13.52,0.03,12.85,0.03,12.67,0.03
C39289,J064123.64+094716.4,17.36,0.01,16.59,0.01,15.93,0.01,14.21,0.03,13.60,0.04,13.35,0.04
C39377,J064124.02+101432.1,16.39,0.01,14.98,0.01,15.26,0.01,14.01,0.03,13.31,0.03,13.10,0.03
C39439,J064124.19+094830.9,18.13,0.01,16.50,0.01,16.61,0.01,14.69,0.04,14.00,0.04,13.63,0.05
C39467,J064124.26+093154.1,14.84,0.00,14.41,0.00,14.08,0.00,13.05,0.02,12.40,0.02,12.25,0.02
C39532,J064124.55+093735.6,16.61,0.00,15.76,0.00,15.13,0.00,13.47,0.03,12.72,0.02,12.56,0.03
C39676,J064125.09+093600.2,17.75,0.01,16.86,0.01,15.85,0.00,14.03,0.03,13.38,0.02,13.08,0.04
C39811,J064125.63+093443.0,15.23,0.00,14.42,0.00,14.33,0.00,13.06,0.02,12.39,0.02,12.10,0.03
C40196,J064127.00+093013.1,16.64,0.00,15.79,0.00,15.31,0.00,13.81,0.03,13.07,0.03,12.88,0.02
C40291,J064127.31+093206.5,17.94,0.01,17.01,0.01,15.96,0.01,14.02,0.03,13.35,0.03,13.15,0.04
C40299,J064127.34+094200.4,18.37,0.01,17.37,0.02,16.42,0.01,14.49,0.03,13.91,0.03,13.52,0.04
C40516,J064128.09+093249.9,18.93,0.03,17.89,0.03,16.90,0.01,14.89,0.06,14.16,0.07,13.96,0.09
C40687,J064128.74+092710.8,16.73,0.00,16.06,0.00,15.30,0.00,13.63,0.03,12.90,0.02,12.69,0.03
C40714,J064128.85+093454.1,16.83,0.00,16.10,0.01,15.42,0.00,13.92,0.03,13.17,0.03,12.90,0.03
C40866,J064129.45+093918.2,16.49,0.00,15.84,0.01,15.31,0.00,13.78,0.02,13.09,0.02,12.90,0.04
C41332,J064130.97+092020.1,17.99,0.01,17.10,0.01,16.29,0.01,14.56,0.04,13.85,0.02,13.64,0.05
C41403,J064131.27+094326.0,18.19,0.02,17.20,0.02,16.26,0.01,14.38,0.07,13.65,0.09,13.28,0.07
C41828,J064132.50+093807.4,14.31,0.00,13.84,0.00,13.48,0.00,12.27,0.02,11.63,0.02,11.47,0.02
C41880,J064132.67+094250.8,17.89,0.01,15.75,0.00,16.65,0.01,14.74,0.04,14.08,0.03,13.57,0.05
C42487,J064134.45+092253.6,19.21,0.02,17.76,0.01,17.07,0.01,14.72,0.04,13.99,0.06,13.47,0.06
C42515,J064134.56+093632.5,16.29,0.00,15.50,0.00,15.14,0.00,13.71,0.03,13.00,0.02,12.81,0.02
C42845,J064135.48+091850.3,18.38,0.01,17.34,0.01,16.41,0.01,14.46,0.03,13.83,0.02,13.49,0.04
C42979,J064135.89+094042.0,17.73,0.01,16.87,0.01,16.15,0.01,14.48,0.04,13.76,0.03,13.50,0.06
C43103,J064136.23+093920.5,15.81,0.00,15.27,0.00,14.90,0.00,13.66,0.03,12.91,0.03,12.82,0.04
C43537,J064137.44+093727.9,15.65,0.00,15.29,0.00,15.06,0.00,14.23,0.03,13.70,0.03,13.50,0.05
C44065,J064138.77+093211.8,14.57,0.00,13.50,0.00,13.93,0.00,12.88,0.03,12.11,0.02,11.72,0.02
C44423,J064139.60+093319.9,16.95,0.00,16.24,0.00,15.63,0.00,14.04,0.03,13.31,0.03,13.10,0.04
C45081,J064141.37+093848.6,20.35,0.07,18.96,0.06,18.21,0.03,15.14,0.05,14.54,0.07,14.08,0.07
C45307,J064141.88+091928.1,18.02,0.01,16.57,0.01,16.41,0.01,14.72,0.04,14.03,0.04,13.61,0.05
C45397,J064142.17+094225.3,18.93,0.02,17.80,0.03,16.70,0.01,14.54,0.04,13.97,0.04,13.78,0.06
C45710,J064142.87+092508.4,16.05,0.00,14.85,0.00,15.02,0.00,13.57,0.03,12.77,0.03,12.30,0.03
C45726,J064142.97+095329.6,18.76,0.02,17.79,0.02,16.67,0.01,14.78,0.05,14.06,0.05,13.64,0.05
C45996,J064143.59+093941.2,17.94,0.01,17.01,0.02,16.11,0.01,14.26,0.04,13.69,0.04,13.34,0.05
C46131,J064143.88+090921.2,17.68,0.01,17.25,0.01,16.67,0.01,15.20,0.06,14.70,0.06,14.36,0.09
C46271,J064144.22+092502.4,16.00,0.00,15.26,0.00,14.63,0.00,13.33,0.03,12.61,0.02,12.33,0.03
C46531,J064144.94+094440.4,14.99,0.00,14.53,0.00,14.22,0.00,13.18,0.03,12.56,0.03,12.38,0.02
C46679,J064145.31+094709.0,16.81,0.00,16.41,0.01,15.82,0.00,14.46,0.04,13.93,0.05,13.72,0.06
C46734,J064145.48+095542.4,18.13,0.01,17.19,0.01,16.31,0.01,14.49,0.04,13.90,0.04,13.39,0.04
C46974,J064146.03+095437.3,18.02,0.01,17.15,0.01,16.35,0.01,14.64,0.04,14.00,0.04,13.73,0.05
C47486,J064147.11+093804.7,15.23,0.00,14.74,0.00,14.40,0.00,13.19,0.03,12.55,0.03,12.37,0.03
C47640,J064147.44+093752.6,16.58,0.00,15.92,0.01,15.36,0.01,13.83,0.02,13.13,0.02,12.91,0.04
C48145,J064148.60+095411.6,15.82,0.00,15.40,0.00,15.15,0.00,14.23,0.03,13.67,0.04,13.50,0.05
C48240,J064148.83+100703.0,16.12,0.00,15.11,0.01,14.97,0.01,13.28,0.03,12.20,0.03,11.39,0.02
C48749,J064149.91+094105.2,17.07,0.00,16.70,0.01,16.24,0.01,15.05,0.05,14.60,0.05,14.41,0.10
C49287,J064151.13+093012.7,18.60,0.01,17.49,0.02,16.85,0.01,14.92,0.04,14.31,0.05,13.91,0.05
C49334,J064151.28+094532.4,19.49,0.03,18.46,0.04,17.33,0.02,15.19,0.05,14.57,0.05,14.18,0.07
C50879,J064154.93+094252.7,17.09,0.00,15.18,0.00,15.88,0.00,14.33,0.03,13.64,0.04,13.40,0.04
C51126,J064155.41+093019.0,16.35,0.00,16.07,0.01,15.51,0.00,14.25,0.03,13.87,0.03,13.60,0.05
C54567,J064203.22+093849.5,18.76,0.02,16.93,0.01,17.31,0.01,15.10,0.05,14.41,0.07,13.71,0.05
C57195,J064208.70+094121.3,14.36,0.00,13.28,0.00,13.74,0.00,12.64,0.03,12.04,0.04,11.82,0.04
C59756,J064213.69+093900.7,18.39,0.01,17.56,0.01,16.90,0.01,14.91,0.05,13.67,0.03,12.85,0.03
C63956,J064221.91+094833.1,14.86,0.00,14.47,0.00,14.34,0.00,13.63,0.03,13.40,0.03,13.24,0.03
C8431,J063950.35+093117.2,19.31,0.04,17.75,0.03,17.24,0.02,14.96,0.05,14.43,0.04,13.95,0.05
C8481,J063950.33+100813.6,18.97,0.01,17.58,0.02,17.19,0.01,15.29,0.05,14.69,0.05,14.31,0.07
C9452,J063952.48+095729.0,17.34,0.00,16.81,0.01,16.29,0.01,15.02,0.05,14.36,0.05,14.26,0.08
S2779,J064059.55+093510.9,14.72,0.00,14.13,0.00,13.53,0.00,11.59,0.03,10.70,0.03,10.31,0.02
S2783,J064059.68+092843.8,15.51,0.00,14.60,0.00,14.54,0.00,13.19,0.03,12.41,0.03,12.08,0.03
S2791,J064060.00+092850.0,15.28,0.00,14.79,0.00,14.42,0.00,13.09,0.03,12.41,0.03,12.20,0.03
S2795,J064100.25+095849.7,13.19,0.00,12.84,0.00,12.71,0.00,11.85,0.02,11.36,0.02,11.20,0.03
S2818,J064100.79+095122.3,14.04,0.00,13.60,0.00,13.28,0.00,12.19,0.03,11.60,0.03,11.40,0.03
S2985,J064106.20+093623.0,13.05,0.00,12.55,0.00,12.53,0.00,11.64,0.02,11.02,0.02,10.55,0.02
W1172,J063932.76+090413.8,15.38,0.00,14.49,0.00,14.51,0.00,13.02,0.03,12.19,0.03,11.74,0.02
W1243,J063933.40+095201.7,15.49,0.00,14.76,0.00,14.28,0.00,12.63,0.02,11.90,0.02,11.66,0.02
W1322,J063934.41+095451.2,15.77,0.00,15.00,0.00,14.60,0.00,12.99,0.02,12.22,0.02,11.93,0.02
W1616,J063939.39+094521.4,14.94,0.00,14.24,0.00,14.22,0.00,12.90,0.03,12.04,0.02,11.54,0.02
W1735,J063941.47+094619.6,14.22,0.00,13.46,0.00,13.65,0.00,12.57,0.03,11.92,0.02,11.69,0.02
W2320,J063951.89+101239.4,14.52,0.00,13.96,0.00,13.91,0.00,12.89,0.03,12.59,0.03,12.43,0.03
W2690,J063959.25+092724.5,15.49,0.00,14.69,0.00,14.69,0.00,13.23,0.03,12.46,0.02,12.06,0.02
W3248,J064009.61+094143.5,12.95,0.00,12.62,0.00,12.43,0.00,11.71,0.03,11.26,0.03,11.01,0.03
W3407,J064012.58+100540.6,14.98,0.00,14.26,0.00,14.10,0.00,12.51,0.03,11.79,0.03,11.40,0.03
W3468,J064014.04+092028.6,13.14,0.00,12.80,0.00,12.65,0.00,11.93,0.03,11.47,0.02,11.33,0.03
W3778,J064020.09+092828.6,15.38,0.00,14.85,0.00,14.52,0.00,13.15,0.03,12.50,0.03,12.24,0.03
W3814,J064020.96+092354.3,14.72,0.00,14.18,0.00,13.33,0.00,11.08,0.02,10.15,0.03,9.78,0.02
W3820,J064021.02+093632.0,13.04,0.00,12.70,0.00,12.49,0.00,11.62,0.02,11.16,0.03,11.02,0.02
W3902,J064023.09+092742.4,15.93,0.00,14.71,0.00,15.07,0.00,13.15,0.02,12.31,0.02,11.77,0.02
W3905,J064023.13+095619.8,13.10,0.00,12.69,0.00,12.44,0.00,11.46,0.03,10.89,0.03,10.71,0.02
W4031,J064026.25+093801.5,14.34,0.00,13.78,0.00,13.31,0.00,11.97,0.02,11.21,0.02,11.03,0.02
W4221,J064030.61+094610.6,14.71,0.00,14.30,0.00,13.99,0.00,12.86,0.02,12.23,0.02,12.06,0.02
W4267,J064031.64+094823.3,14.96,0.00,13.86,0.00,14.23,0.00,13.02,0.03,12.35,0.03,12.18,0.02
W4317,J064032.79+095129.3,15.02,0.00,14.49,0.00,14.05,0.00,12.68,0.03,12.00,0.03,11.79,0.02
W4428,J064035.18+095156.7,15.38,0.00,14.67,0.00,14.16,0.00,12.61,0.02,11.83,0.02,11.47,0.02
W4459,J064036.33+091857.6,15.00,0.00,14.37,0.00,14.08,0.00,12.71,0.02,12.05,0.02,11.83,0.02
W4572,J064039.12+095058.7,14.72,0.00,13.85,0.00,13.86,0.00,12.29,0.03,11.25,0.02,10.51,0.02
W4634,J064041.01+092754.3,15.87,0.00,15.32,0.00,15.03,0.00,13.69,0.03,12.94,0.04,12.67,0.03
W4654,J064041.32+095102.4,15.07,0.00,14.04,0.00,14.12,0.00,12.81,0.03,12.02,0.02,11.71,0.02
W4657,J064041.36+095413.9,13.25,0.00,12.81,0.00,12.70,0.00,11.64,0.03,10.95,0.02,10.43,0.02
W4658,J064041.42+094809.6,15.00,0.00,14.51,0.00,14.17,0.00,12.81,0.03,12.16,0.02,11.97,0.02
W4722,J064043.22+094707.3,15.43,0.00,14.67,0.00,14.50,0.00,12.80,0.04,12.09,0.04,11.64,0.05
W4731,J064043.35+095059.5,14.43,0.00,13.99,0.00,13.68,0.00,12.57,0.03,11.95,0.03,11.73,0.03
W4735,J064043.43+092840.9,15.78,0.00,15.12,0.00,14.66,0.00,13.23,0.03,12.50,0.03,12.36,0.03
W4790,J064044.58+094812.6,14.72,0.00,14.23,0.00,13.84,0.00,12.58,0.03,11.89,0.03,11.73,0.03
W4800,J064044.85+095744.3,14.24,0.00,13.77,0.00,13.42,0.00,12.26,0.03,11.57,0.03,11.42,0.03
W4814,J064045.17+092844.4,13.88,0.00,13.30,0.00,13.27,0.00,12.39,0.03,11.67,0.02,11.35,0.03
W4904,J064047.36+094849.4,15.28,0.00,14.68,0.00,14.23,0.00,12.82,0.03,12.11,0.04,11.92,0.03
W4906,J064047.50+094929.0,13.65,0.00,12.96,0.00,12.95,0.00,11.53,0.03,10.67,0.03,10.02,0.03
W4982,J064049.29+092350.3,15.49,0.00,14.58,0.00,14.54,0.00,13.04,0.02,12.31,0.02,12.04,0.02
W5004,J064049.81+094731.1,16.05,0.00,15.08,0.00,14.14,0.00,12.28,0.02,11.72,0.02,11.43,0.02
W5044,J064050.59+095457.3,14.34,0.00,13.67,0.00,13.61,0.00,12.47,0.02,11.69,0.03,11.28,0.03
W5078,J064051.35+102805.1,14.58,0.00,13.55,0.00,13.29,0.00,11.40,0.02,10.73,0.03,10.12,0.02
W5088,J064051.55+094324.3,13.88,0.00,13.35,0.00,13.23,0.00,12.36,0.02,11.62,0.03,11.16,0.03
W5091,J064051.59+092844.5,15.17,0.00,14.30,0.00,14.36,0.00,12.99,0.03,12.20,0.02,11.79,0.03
W510,J063922.70+095430.7,17.69,0.01,16.45,0.01,16.18,0.01,14.25,0.03,13.64,0.03,13.30,0.04
W5102,J064052.01+094504.8,15.37,0.00,14.73,0.00,14.18,0.00,12.58,0.02,11.83,0.02,11.64,0.03
W5237,J064055.72+095113.8,14.97,0.00,14.40,0.00,14.12,0.00,12.87,0.02,12.20,0.03,12.01,0.03
W5314,J064057.83+095629.9,13.30,0.00,12.95,0.00,12.80,0.00,11.98,0.02,11.46,0.02,11.32,0.03
W5350,J064058.92+092852.8,16.17,0.00,15.37,0.00,14.66,0.00,13.00,0.03,12.30,0.02,12.05,0.03
W5367,J064059.45+095945.4,14.82,0.00,14.36,0.01,14.17,0.01,12.78,0.03,12.09,0.03,11.69,0.02
W5395,J064100.51+094503.1,14.86,0.00,14.29,0.00,14.11,0.00,12.74,0.02,12.02,0.03,11.53,0.03
W5396,J064100.51+092915.9,15.00,0.00,14.55,0.00,14.14,0.00,12.44,0.03,11.65,0.03,11.22,0.02
W5405,J064100.99+093244.5,12.83,0.00,12.30,0.00,12.03,0.00,10.58,0.02,9.71,0.02,9.21,0.02
W5411,J064101.42+093408.2,14.24,0.00,13.82,0.00,13.49,0.00,12.35,0.03,11.71,0.03,11.55,0.02
W5413,J064101.53+101456.1,15.95,0.00,14.75,0.00,14.63,0.00,12.93,0.02,12.18,0.03,11.66,0.02
W5427,J064101.85+093841.2,14.12,0.00,13.71,0.00,13.38,0.00,12.24,0.03,11.61,0.03,11.38,0.03
W5448,J064102.54+093455.8,14.04,0.00,13.65,0.00,13.40,0.00,12.36,0.03,11.82,0.02,11.65,0.03
W5470,J064103.28+095755.0,15.13,0.00,14.65,0.01,14.32,0.00,13.05,0.02,12.38,0.02,12.24,0.03
W5491,J064103.94+095809.5,15.78,0.00,15.09,0.01,14.52,0.01,12.99,0.02,12.31,0.03,12.06,0.03
W5496,J064104.04+094908.8,14.60,0.00,14.11,0.00,13.75,0.00,12.58,0.02,11.91,0.03,11.72,0.03
W5503,J064104.18+095202.0,14.75,0.00,14.29,0.00,13.96,0.00,12.77,0.03,12.15,0.03,11.95,0.03
W5506,J064104.29+092452.2,15.36,0.00,14.24,0.00,14.38,0.00,12.72,0.02,11.93,0.02,11.46,0.02
W5508,J064104.34+094822.1,14.29,0.00,13.89,0.00,13.62,0.00,12.57,0.02,11.99,0.03,11.83,0.03
W5511,J064104.44+095126.1,14.23,0.00,13.80,0.00,13.52,0.00,12.49,0.02,11.88,0.02,11.71,0.03
W5512,J064104.47+095318.4,15.22,0.00,14.68,0.00,14.28,0.00,12.98,0.03,12.27,0.03,11.98,0.03
W5533,J064104.97+095046.1,13.91,0.00,13.46,0.00,13.25,0.00,12.24,0.02,11.54,0.03,11.09,0.03
W5537,J064105.10+094848.0,15.44,0.00,14.86,0.00,14.33,0.00,12.88,0.02,12.16,0.02,11.94,0.02
W5538,J064105.10+095144.5,14.66,0.00,14.18,0.00,13.89,0.00,12.74,0.02,12.13,0.03,11.98,0.03
W5546,J064105.22+095315.8,14.70,0.00,14.18,0.00,13.78,0.00,12.47,0.02,11.82,0.02,11.64,0.03
W5556,J064105.69+095418.7,15.45,0.00,14.82,0.00,14.29,0.00,12.74,0.02,12.02,0.03,11.84,0.02
W5560,J064105.75+093101.3,14.80,0.00,14.13,0.00,13.76,0.00,12.37,0.03,11.59,0.02,11.30,0.02
W5563,J064105.78+094817.5,14.78,0.00,13.99,0.00,13.76,0.00,12.02,0.02,11.26,0.02,10.80,0.03
W5564,J064105.82+095247.8,15.12,0.00,14.62,0.00,14.22,0.00,12.99,0.02,12.29,0.02,12.07,0.03
W5567,J064105.94+092717.4,15.81,0.00,14.99,0.00,14.16,0.00,12.27,0.02,11.54,0.02,11.31,0.02
W5582,J064106.60+093545.1,13.82,0.00,13.55,0.00,13.41,0.00,12.81,0.02,12.50,0.02,12.44,0.03
W5594,J064106.85+090216.1,15.13,0.00,14.43,0.00,14.11,0.00,12.70,0.03,11.92,0.02,11.65,0.02
W5604,J064107.12+091238.3,15.36,0.00,14.62,0.00,14.52,0.00,13.07,0.02,12.34,0.03,11.96,0.02
W5607,J064107.16+092748.0,14.32,0.00,13.81,0.00,13.46,0.00,12.20,0.02,11.54,0.02,11.36,0.02
W5609,J064107.27+095831.2,14.46,0.00,13.97,0.00,13.73,0.00,12.54,0.02,11.87,0.02,11.68,0.03
W5620,J064107.47+101504.5,16.88,0.01,15.83,0.01,15.07,0.01,13.24,0.03,12.47,0.03,12.15,0.02
W5634,J064107.78+094403.0,13.12,0.00,12.81,0.00,12.63,0.00,11.89,0.02,11.51,0.03,11.38,0.03
W5661,J064108.83+092343.1,14.11,0.00,13.57,0.00,13.19,0.00,11.71,0.02,11.05,0.02,10.85,0.03
W5680,J064109.49+095150.0,15.21,0.00,14.51,0.00,13.86,0.00,12.34,0.02,11.63,0.03,11.41,0.03
W5690,J064109.74+102136.2,16.65,0.01,15.67,0.01,14.88,0.01,13.14,0.02,12.38,0.03,12.00,0.03
W5693,J064109.83+092712.2,13.81,0.00,13.33,0.00,12.96,0.00,11.54,0.02,10.88,0.02,10.64,0.02
W5697,J064110.10+091432.4,13.01,0.00,12.73,0.00,12.61,0.00,12.01,0.02,11.73,0.02,11.63,0.02
W5778,J064112.58+095231.3,13.55,0.00,12.82,0.00,12.87,0.00,11.49,0.03,10.69,0.03,10.20,0.03
W5780,J064112.83+095243.5,14.87,0.00,14.41,0.00,14.08,0.00,12.91,0.03,12.26,0.03,12.09,0.03
W5801,J064113.21+092610.4,13.81,0.00,12.91,0.00,13.04,0.00,11.61,0.03,10.81,0.02,10.34,0.02
W5812,J064113.62+091353.4,14.88,0.00,14.38,0.00,14.02,0.00,12.78,0.03,12.08,0.03,11.90,0.02
W5858,J064115.43+094639.7,13.52,0.00,13.16,0.00,12.93,0.00,12.04,0.03,11.48,0.03,11.42,0.04
W5870,J064115.72+093818.3,12.79,0.00,12.53,0.00,12.41,0.00,11.88,0.02,11.61,0.02,11.56,0.03
W5871,J064115.75+092616.9,13.28,0.00,12.81,0.00,12.51,0.00,11.31,0.03,10.67,0.03,10.44,0.02
W5893,J064116.69+092952.3,13.85,0.00,13.33,0.00,12.91,0.00,11.27,0.03,10.50,0.02,10.07,0.02
W5895,J064116.78+092730.2,14.39,0.00,13.24,0.00,13.76,0.00,12.65,0.03,11.88,0.03,11.50,0.03
W5909,J064117.25+095432.4,15.27,0.00,14.35,0.00,14.32,0.00,12.83,0.02,12.05,0.03,11.55,0.02
W5936,J064118.28+093353.6,14.32,0.00,13.27,0.00,13.63,0.00,12.49,0.02,11.84,0.02,11.61,0.02
W5962,J064119.46+093028.6,13.48,0.00,13.16,0.00,12.99,0.00,12.29,0.02,11.84,0.02,11.79,0.03
W5970,J064119.64+093144.4,13.93,0.00,13.48,0.00,13.13,0.00,11.93,0.02,11.28,0.02,11.11,0.02
W5988,J064120.55+094535.5,14.43,0.00,14.02,0.00,13.75,0.00,12.69,0.02,12.07,0.02,11.98,0.03
W6027,J064121.80+094530.9,14.81,0.00,14.39,0.00,14.08,0.00,12.95,0.02,12.37,0.02,12.14,0.02
W6035,J064122.03+094312.8,15.10,0.00,14.65,0.00,14.30,0.00,13.17,0.02,12.49,0.02,12.38,0.02
W6188,J064127.16+093506.2,13.88,0.00,13.51,0.00,13.26,0.00,12.32,0.02,11.73,0.02,11.59,0.02
W6235,J064128.78+093839.0,13.67,0.00,13.28,0.00,13.04,0.00,12.10,0.02,11.55,0.02,11.39,0.02
W6300,J064131.12+092658.3,13.29,0.00,12.40,0.00,12.65,0.00,11.50,0.03,10.69,0.02,10.12,0.02
W6310,J064131.60+094832.9,14.17,0.00,13.73,0.00,13.47,0.00,12.32,0.02,11.71,0.03,11.55,0.02
W6501,J064137.76+090809.4,15.02,0.00,14.64,0.00,14.42,0.00,13.50,0.03,12.95,0.02,12.84,0.03
W6534,J064138.92+100935.5,14.20,0.00,13.42,0.00,13.41,0.00,12.59,0.03,11.92,0.03,11.74,0.03
W6565,J064139.74+094028.0,13.25,0.00,12.31,0.00,12.60,0.00,11.34,0.02,10.57,0.02,10.07,0.02
W662,J063924.66+100831.8,18.31,0.01,17.18,0.01,16.29,0.01,14.12,0.03,13.46,0.03,13.10,0.04
W6647,J064142.73+094256.6,14.61,0.00,14.12,0.00,13.74,0.00,12.52,0.03,11.91,0.03,11.71,0.03
W6697,J064143.82+094050.0,13.67,0.00,13.15,0.00,13.04,0.00,12.05,0.03,11.26,0.03,10.69,0.03
W6858,J064147.80+093409.7,14.00,0.00,13.55,0.00,13.20,0.00,12.06,0.02,11.37,0.02,11.15,0.03
W6871,J064148.07+094243.3,12.77,0.00,12.44,0.00,12.25,0.00,11.55,0.02,11.14,0.02,10.97,0.02
W6920,J064149.18+101935.2,15.36,0.00,14.57,0.01,14.42,0.01,13.06,0.03,12.27,0.02,11.72,0.02
W7105,J064153.16+095047.4,15.04,0.00,14.54,0.00,14.22,0.00,12.96,0.02,12.30,0.02,12.00,0.03
W8957,J064230.52+090926.2,13.38,0.00,12.80,0.00,12.84,0.00,11.60,0.02,11.01,0.03,10.56,0.02

